NetScatter: Enabling Large-Scale Backscatter Networks

We present the first wireless protocol that scales to hundreds of concurrent transmissions from backscatter devices. Our key innovation is a distributed coding mechanism that works below the noise floor, operates on backscatter devices and can decode all the concurrent transmissions at the receiver using a single FFT operation. Our design addresses practical issues such as timing and frequency synchronization as well as the near-far problem. We deploy our design using a testbed of backscatter hardware and show that our protocol scales to concurrent transmissions from 256 devices using a bandwidth of only 500 kHz. Our results show throughput and latency improvements of 14--62x and 15--67x over existing approaches and 1--2 orders of magnitude higher transmission concurrency.

==> figs/10_middle_section/ber_power/ber_close.csv <==
-20,0.3122,0.2991,0.3266,0.3203,0.2985,0.3223,0.4119,0.3725,0.3435,0.316,0.3881
-19.6,0.2854,0.2087,0.3104,0.2581,0.2486,0.2996,0.3863,0.2779,0.3194,0.2885,0.3681
-19.2,0.2358,0.1828,0.2808,0.226,0.2292,0.2216,0.2886,0.249,0.2905,0.2611,0.3515
-18.8,0.2052,0.157,0.2053,0.1872,0.1937,0.1981,0.2649,0.2184,0.2685,0.2301,0.3262
-18.4,0.1747,0.125,0.1721,0.172,0.1763,0.1663,0.2373,0.1966,0.2409,0.2128,0.2213
-18,0.1151,0.0989,0.1425,0.1416,0.1392,0.1404,0.1598,0.1596,0.2259,0.1829,0.1926
-17.6,0.0904,0.0834,0.1156,0.1123,0.1179,0.1183,0.1333,0.1405,0.1649,0.1676,0.1743
-17.2,0.0708,0.0651,0.0915,0.0908,0.095,0.0981,0.1136,0.1284,0.1442,0.139,0.1534
-16.8,0.0535,0.0475,0.0723,0.07,0.0784,0.0782,0.0906,0.1067,0.1267,0.1243,0.1278
-16.4,0.0401,0.0338,0.0581,0.0592,0.0624,0.0629,0.0793,0.0826,0.1067,0.1074,0.1138
-16,0.0266,0.0263,0.0416,0.0417,0.0471,0.0486,0.062,0.0676,0.097,0.0964,0.0994
-15.6,0.0211,0.0195,0.0309,0.0329,0.037,0.0357,0.0486,0.06,0.0776,0.0779,0.0853
-15.2,0.0107,0.0115,0.0218,0.0248,0.0271,0.0306,0.0434,0.0506,0.0628,0.0715,0.0758
-14.8,0.0091,0.0095,0.0136,0.0197,0.0209,0.0242,0.0317,0.0428,0.0583,0.0609,0.0663
-14.4,0.0062,0.0055,0.0099,0.0129,0.017,0.0185,0.0281,0.0325,0.0504,0.0511,0.0597
-14,0.0041,0.0027,0.0067,0.0118,0.0133,0.0175,0.0248,0.0279,0.0427,0.0502,0.0509
-13.6,0.0027,0.0028,0.0042,0.0081,0.0117,0.0122,0.0225,0.0236,0.0356,0.0463,0.047
-13.2,0.0011,0.0023,0.0031,0.0054,0.0098,0.0118,0.0179,0.0217,0.032,0.0389,0.0391
-12.8,0.0007,0.001,0.0025,0.0063,0.008,0.0118,0.0144,0.0197,0.0281,0.0365,0.0348
-12.4,0.0004,0.0006,0.0016,0.0049,0.0085,0.0103,0.0147,0.0192,0.0289,0.0354,0.0343
-12,0.0001,0.0005,0.002,0.0047,0.0065,0.0092,0.0133,0.0171,0.0253,0.0316,0.0315
-11.6,0.0003,0.0005,0.0008,0.0038,0.0071,0.0082,0.0126,0.0156,0.0238,0.0282,0.0278
-11.2,0.0001,0.0001,0.0012,0.0047,0.0069,0.0084,0.0122,0.0149,0.0222,0.029,0.0258
-10.8,0.0001,0.0001,0.001,0.0034,0.0054,0.007,0.0122,0.0163,0.0217,0.0283,0.0234
-10.4,0.0001,0.0001,0.0006,0.0033,0.007,0.007,0.0117,0.014,0.0202,0.0272,0.0203
-10,0.0001,0.0001,0.0007,0.0032,0.0059,0.0067,0.0114,0.0146,0.0202,0.0256,0.0193
-9.6,0.0001,0.0001,0.0009,0.0037,0.0047,0.0078,0.0118,0.0133,0.0198,0.0253,0.0184
-9.2,0.0001,0.0001,0.0008,0.0026,0.0056,0.0078,0.0118,0.0137,0.0202,0.0254,0.0167
-8.8,0.0001,0.0001,0.0004,0.0034,0.0057,0.0078,0.0116,0.0141,0.0177,0.025,0.0158
-8.4,0.0001,0.0001,0.0003,0.003,0.005,0.0067,0.0116,0.0144,0.0184,0.0246,0.0171
-8,0.0001,0.0001,0.0001,0.0023,0.005,0.0068,0.0103,0.0142,0.0187,0.025,0.0156
-7.6,0.0001,0.0001,0.0001,0.0027,0.0048,0.0064,0.0106,0.0135,0.0183,0.0243,0.0157
-7.2,0.0001,0.0001,0.0001,0.0026,0.0047,0.0062,0.0105,0.0135,0.0182,0.0236,0.0149
-6.8,0.0001,0.0001,0.0001,0.0025,0.0044,0.007,0.0102,0.0137,0.0183,0.0243,0.0153
-6.4,0.0001,0.0001,0.0001,0.0028,0.0053,0.0069,0.0109,0.0135,0.0182,0.0239,0.0149
-6,0.0001,0.0001,0.0003,0.0024,0.0041,0.007,0.0108,0.0138,0.0177,0.0237,0.0152
-5.6,0.0001,0.0001,0.0001,0.0024,0.0046,0.0068,0.0108,0.0131,0.0185,0.0243,0.0154
-5.2,0.0001,0.0001,0.0001,0.0023,0.004,0.007,0.0107,0.0132,0.0183,0.0233,0.0148


==> figs/10_middle_section/ber_power/ber_far.csv <==
-20,0.4524,0.3566,0.2958,0.3239,0.3367,0.4382,0.3121,0.3748,0.3998
-19.6,0.42,0.3263,0.2549,0.2949,0.3085,0.3599,0.2974,0.3609,0.3785
-19.2,0.2859,0.2978,0.2285,0.2627,0.2822,0.3335,0.2868,0.3413,0.3699
-18.8,0.2588,0.2461,0.2026,0.2397,0.2483,0.3143,0.2661,0.322,0.3573
-18.4,0.2262,0.1398,0.1704,0.2061,0.2225,0.2943,0.2551,0.3093,0.3348
-18,0.0783,0.1153,0.1445,0.1727,0.1972,0.2326,0.2369,0.2944,0.3218
-17.6,0.0623,0.0888,0.1151,0.144,0.1654,0.2093,0.2282,0.2844,0.3089
-17.2,0.0484,0.0682,0.0911,0.1182,0.1376,0.1809,0.2224,0.2758,0.3003
-16.8,0.0393,0.0559,0.072,0.0931,0.1117,0.1688,0.2056,0.2675,0.2856
-16.4,0.0321,0.0415,0.0548,0.0723,0.0862,0.152,0.2001,0.261,0.2761
-16,0.0221,0.0284,0.0401,0.0544,0.0709,0.1297,0.193,0.2557,0.2689
-15.6,0.0176,0.0194,0.026,0.0371,0.0545,0.1166,0.1883,0.25,0.2641
-15.2,0.0141,0.0144,0.0161,0.0341,0.0391,0.104,0.1796,0.2501,0.2582
-14.8,0.0109,0.0086,0.0122,0.0203,0.0288,0.0939,0.177,0.2479,0.2568
-14.4,0.0083,0.0058,0.009,0.0121,0.0257,0.0823,0.1755,0.2466,0.2544
-14,0.0084,0.0024,0.0058,0.009,0.0142,0.0566,0.1673,0.2457,0.2521
-13.6,0.0053,0.0022,0.0025,0.0052,0.0107,0.0516,0.1659,0.2451,0.2504
-13.2,0.0052,0.001,0.0016,0.0028,0.008,0.0418,0.1551,0.2445,0.2497
-12.8,0.0033,0.0008,0.0006,0.0012,0.0062,0.0345,0.1547,0.245,0.2499
-12.4,0.0026,0.0005,0.0006,0.0011,0.0038,0.0275,0.1479,0.2444,0.2492
-12,0.0017,0.0003,0.0001,0.0001,0.0022,0.0208,0.1433,0.2442,0.2492
-11.6,0.0009,0.0001,0.0001,0.0003,0.0014,0.0164,0.1401,0.244,0.2492
-11.2,0.0008,0.0001,0.0001,0.0001,0.0013,0.0141,0.1356,0.2442,0.2492
-10.8,0.0004,0.0001,0.0001,0.0001,0.0008,0.0115,0.1293,0.244,0.2492
-10.4,0.0005,0.0001,0.0001,0.0001,0.0001,0.009,0.123,0.244,0.2492
-10,0.0003,0.0001,0.0001,0.0001,0.0001,0.0064,0.1202,0.2439,0.2492
-9.6,0.0001,0.0001,0.0001,0.0001,0.0001,0.0043,0.1156,0.2439,0.2492
-9.2,0.0001,0.0001,0.0001,0.0001,0.0001,0.0026,0.1091,0.244,0.2492
-8.8,0.0001,0.0001,0.0001,0.0001,0.0001,0.0021,0.1082,0.2439,0.2492
-8.4,0.0001,0.0001,0.0001,0.0001,0.0001,0.0019,0.0993,0.2439,0.2492
-8,0.0001,0.0001,0.0001,0.0001,0.0001,0.001,0.0903,0.2439,0.2492
-7.6,0.0001,0.0001,0.0001,0.0001,0.0001,0.0006,0.0876,0.2439,0.2492
-7.2,0.0001,0.0001,0.0001,0.0001,0.0001,0.0001,0.077,0.2439,0.2492
-6.8,0.0001,0.0001,0.0001,0.0001,0.0001,0.0001,0.0783,0.2439,0.2492
-6.4,0.0001,0.0001,0.0001,0.0001,0.0001,0.0001,0.0665,0.2439,0.2492
-6,0.0001,0.0001,0.0001,0.0001,0.0001,0.0001,0.0615,0.2439,0.2492
-5.6,0.0001,0.0001,0.0001,0.0001,0.0001,0.0001,0.0573,0.2439,0.2492
-5.2,0.0001,0.0001,0.0001,0.0001,0.0001,0.0001,0.054,0.2439,0.2492


==> figs/10_middle_section/dynamic_range.csv <==
0
-0.14335
-0.57922
-1.3263
-2.4201
-3.9224
-5.9419
-8.6858
-12.62
-19.228
-339.4
-20.971
-16.142
-14.063
-13.301
-13.465
-14.461
-16.393
-19.664
-25.718
-348.34
-26.587
-21.407
-19.018
-17.983
-17.901
-18.678
-20.411
-23.501
-29.391
-336.52
-29.97
-24.661
-22.154
-21.008
-20.824
-21.504
-23.147
-26.154
-31.964
-336.62
-32.398
-27.023
-24.452
-23.247
-23.006
-23.633
-25.225
-28.182
-33.946
-340.41
-34.293
-28.877
-26.268
-25.025
-24.749
-25.341
-26.9
-29.825
-35.558
-345.17
-35.848
-30.404
-27.768
-26.5
-26.199
-26.767
-28.303
-31.206
-36.918
-344.55
-37.166
-31.702
-29.047
-27.761
-27.441
-27.992
-29.51
-32.397
-38.092
-343.73
-38.309
-32.831
-30.162
-28.861
-28.527
-29.065
-30.57
-33.444
-39.127
-349.78
-39.32
-33.83
-31.149
-29.837
-29.493
-30.019
-31.514
-34.378
-40.051
-338.63
-40.224
-34.725
-32.035
-30.714
-30.361
-30.879
-32.365
-35.221
-40.885
-345.16
-41.043
-35.536
-32.838
-31.51
-31.15
-31.661
-33.14
-35.989
-41.647
-335.83
-41.791
-36.278
-33.574
-32.239
-31.873
-32.378
-33.851
-36.694
-42.346
-344.43
-42.479
-36.961
-34.251
-32.911
-32.54
-33.04
-34.508
-37.346
-42.993
-345.16
-43.117
-37.593
-34.879
-33.535
-33.159
-33.654
-35.118
-37.952
-43.595
-340.3
-43.71
-38.183
-35.465
-34.116
-33.737
-34.228
-35.688
-38.518
-44.158
-355.22
-44.266
-38.735
-36.013
-34.661
-34.278
-34.766
-36.223
-39.049
-44.686
-346.46
-44.787
-39.253
-36.528
-35.173
-34.787
-35.272
-36.726
-39.55
-45.183
-346.79
-45.279
-39.742
-37.015
-35.657
-35.268
-35.75
-37.202
-40.023
-45.653
-349.76
-45.744
-40.205
-37.475
-36.114
-35.723
-36.203
-37.652
-40.471
-46.099
-343.28
-46.185
-40.643
-37.911
-36.549
-36.155
-36.633
-38.08
-40.896
-46.522
-338.9
-46.605
-41.061
-38.327
-36.962
-36.567
-37.043
-38.487
-41.302
-46.926
-343.44
-47.005
-41.459
-38.723
-37.356
-36.959
-37.433
-38.876
-41.689
-47.311
-352.63
-47.386
-41.839
-39.101
-37.733
-37.334
-37.807
-39.248
-42.059
-47.68
-354.19
-47.752
-42.203
-39.464
-38.094
-37.694
-38.165
-39.605
-42.414
-48.034
-340.71
-48.102
-42.552
-39.811
-38.44
-38.038
-38.508
-39.946
-42.755
-48.373
-332.26
-48.439
-42.887
-40.145
-38.773
-38.37
-38.838
-40.275
-43.082
-48.699
-349.62
-48.763
-43.21
-40.466
-39.093
-38.688
-39.155
-40.592
-43.397
-49.013
-346.29
-49.074
-43.52
-40.776
-39.401
-38.996
-39.462
-40.897
-43.701
-49.316
-343.58
-49.375
-43.82
-41.074
-39.699
-39.292
-39.757
-41.191
-43.994
-49.608
-347.96
-49.665
-44.109
-41.363
-39.986
-39.578
-40.042
-41.475
-44.278
-49.89
-351.24
-49.946
-44.389
-41.641
-40.264
-39.855
-40.318
-41.75
-44.552
-50.164
-354.25
-50.217
-44.659
-41.911
-40.532
-40.123
-40.585
-42.016
-44.817
-50.428
-348.93
-50.48
-44.921
-42.172
-40.793
-40.383
-40.844
-42.274
-45.075
-50.685
-353.28
-50.735
-45.175
-42.426
-41.045
-40.634
-41.095
-42.525
-45.324
-50.933
-348.62
-50.982
-45.422
-42.671
-41.291
-40.879
-41.339
-42.768
-45.566
-51.175
-344.31
-51.222
-45.661
-42.91
-41.529
-41.116
-41.575
-43.004
-45.802
-51.41
-367.26
-51.456
-45.894
-43.142
-41.76
-41.347
-41.805
-43.233
-46.03
-51.638
-350.1
-51.683
-46.12
-43.368
-41.985
-41.571
-42.029
-43.456
-46.253
-51.86
-343.85
-51.903
-46.34
-43.587
-42.204
-41.79
-42.247
-43.674
-46.47
-52.076
-346.42
-52.118
-46.555
-43.801
-42.417
-42.003
-42.459
-43.885
-46.681
-52.286
-346.01
-52.328
-46.764
-44.01
-42.625
-42.21
-42.666
-44.092
-46.887
-52.492
-356.12
-52.532
-46.968
-44.213
-42.828
-42.412
-42.868
-44.293
-47.087
-52.692
-352.63
-52.731
-47.166
-44.411
-43.026
-42.609
-43.065
-44.489
-47.283
-52.887
-373.28
-52.926
-47.36
-44.605
-43.219
-42.802
-43.257
-44.681
-47.475
-53.078
-350.72
-53.116
-47.55
-44.794
-43.407
-42.99
-43.445
-44.868
-47.661
-53.264
-352.21
-53.301
-47.735
-44.978
-43.592
-43.174
-43.628
-45.051
-47.844
-53.447
-357.26
-53.483
-47.916
-45.159
-43.772
-43.354
-43.807
-45.23
-48.022
-53.625
-Inf
-53.66
-48.093
-45.335
-43.948
-43.529
-43.982
-45.405
-48.197
-53.799
-345.61
-53.833
-48.266
-45.508
-44.12
-43.701
-44.154
-45.576
-48.368
-53.969
-347.61
-54.003
-48.435
-45.677
-44.289
-43.869
-44.322
-45.743
-48.535
-54.136
-337.41
-54.169
-48.601
-45.842
-44.454
-44.034
-44.486
-45.907
-48.698
-54.299
-343.56
-54.332
-48.763
-46.004
-44.615
-44.195
-44.647
-46.068
-48.859
-54.459
-342.4
-54.491
-48.922
-46.163
-44.774
-44.354
-44.805
-46.226
-49.016
-54.616
-344.9
-54.647
-49.078
-46.319
-44.929
-44.508
-44.96
-46.38
-49.17
-54.77
-344.98
-54.8
-49.231
-46.471
-45.081
-44.66
-45.111
-46.531
-49.321
-54.921
-350.01
-54.95
-49.381
-46.621
-45.23
-44.809
-45.26
-46.68
-49.469
-55.068
-348.68
-55.098
-49.527
-46.767
-45.377
-44.955
-45.406
-46.825
-49.614
-55.213
-342.96
-55.242
-49.672
-46.911
-45.52
-45.099
-45.549
-46.968
-49.757
-55.356
-349.13
-55.384
-49.813
-47.052
-45.661
-45.24
-45.689
-47.108
-49.897
-55.495
-356.12
-55.523
-49.952
-47.191
-45.8
-45.378
-45.827
-47.246
-50.034
-55.633
-342.59
-55.66
-50.089
-47.327
-45.936
-45.513
-45.963
-47.381
-50.169
-55.767
-356.12
-55.794
-50.223
-47.461
-46.069
-45.647
-46.096
-47.514
-50.302
-55.9
-352.63
-55.926
-50.354
-47.592
-46.2
-45.778
-46.226
-47.644
-50.432
-56.03
-Inf
-56.055
-50.484
-47.722
-46.329
-45.906
-46.355
-47.773
-50.56
-56.157
-349.11
-56.183
-50.611
-47.848
-46.456
-46.033
-46.481
-47.899
-50.686
-56.283
-360
-56.308
-50.736
-47.973
-46.581
-46.157
-46.605
-48.023
-50.81
-56.407
-344.31
-56.431
-50.858
-48.096
-46.703
-46.279
-46.727
-48.144
-50.931
-56.528
-345.34
-56.552
-50.979
-48.217
-46.823
-46.4
-46.847
-48.264
-51.051
-56.647
-343.87
-56.671
-51.098
-48.335
-46.942
-46.518
-46.965
-48.382
-51.169
-56.765
-349.21
-56.788
-51.215
-48.452
-47.058
-46.634
-47.082
-48.498
-51.284
-56.881
-346.69
-56.903
-51.33
-48.567
-47.173
-46.749
-47.196
-48.612
-51.398
-56.994
-355.42
-57.017
-51.443
-48.68
-47.286
-46.861
-47.308
-48.725
-51.51
-57.106
-357.71
-57.128
-51.555
-48.791
-47.397
-46.972
-47.419
-48.835
-51.621
-57.217
-340.38
-57.238
-51.665
-48.901
-47.507
-47.081
-47.528
-48.944
-51.73
-57.325
-350.1
-57.347
-51.773
-49.008
-47.614
-47.189
-47.636
-49.051
-51.837
-57.432
-354.64
-57.453
-51.879
-49.115
-47.72
-47.295
-47.741
-49.157
-51.942
-57.537
-332.92
-57.558
-51.984
-49.219
-47.825
-47.399
-47.845
-49.261
-52.046
-57.641
-348.96
-57.661
-52.087
-49.322
-47.928
-47.502
-47.948
-49.363
-52.148
-57.743
-345.55
-57.763
-52.189
-49.424
-48.029
-47.603
-48.049
-49.464
-52.249
-57.844
-351.47
-57.863
-52.289
-49.524
-48.129
-47.703
-48.149
-49.563
-52.348
-57.943
-350.87
-57.962
-52.387
-49.622
-48.227
-47.801
-48.247
-49.661
-52.446
-58.04
-359.03
-58.06
-52.485
-49.719
-48.324
-47.898
-48.343
-49.758
-52.542
-58.137
-343.68
-58.156
-52.58
-49.815
-48.42
-47.993
-48.439
-49.853
-52.637
-58.231
-351.65
-58.25
-52.675
-49.91
-48.514
-48.087
-48.533
-49.947
-52.731
-58.325
-354.95
-58.344
-52.768
-50.003
-48.607
-48.18
-48.625
-50.039
-52.823
-58.417
-343.47
-58.436
-52.86
-50.094
-48.698
-48.272
-48.717
-50.131
-52.914
-58.508
-346.57
-58.526
-52.95
-50.185
-48.789
-48.362
-48.807
-50.221
-53.004
-58.598
-350.16
-58.616
-53.04
-50.274
-48.878
-48.451
-48.895
-50.309
-53.093
-58.686
-356.75
-58.704
-53.128
-50.362
-48.966
-48.538
-48.983
-50.397
-53.18
-58.773
-355.73
-58.791
-53.215
-50.449
-49.052
-48.625
-49.069
-50.483
-53.266
-58.86
-352.06
-58.877
-53.3
-50.534
-49.138
-48.71
-49.155
-50.568
-53.351
-58.944
-353.84
-58.961
-53.385
-50.618
-49.222
-48.794
-49.239
-50.652
-53.435
-59.028
-342.03
-59.045
-53.468
-50.702
-49.305
-48.877
-49.322
-50.735
-53.518
-59.111
-356.24
-59.127
-53.55
-50.784
-49.387
-48.959
-49.403
-50.816
-53.599
-59.192
-345.59
-59.208
-53.632
-50.865
-49.468
-49.04
-49.484
-50.897
-53.68
-59.273
-351.32
-59.289
-53.712
-50.945
-49.548
-49.12
-49.564
-50.977
-53.759
-59.352
-349.13
-59.368
-53.791
-51.024
-49.627
-49.199
-49.642
-51.055
-53.838
-59.43
-350.03
-59.446
-53.869
-51.102
-49.704
-49.276
-49.72
-51.133
-53.915
-59.507
-341.69
-59.523
-53.946
-51.179
-49.781
-49.353
-49.796
-51.209
-53.991
-59.584
-342.14
-59.599
-54.022
-51.254
-49.857
-49.429
-49.872
-51.285
-54.067
-59.659
-342.39
-59.674
-54.097
-51.329
-49.932
-49.503
-49.947
-51.359
-54.141
-59.733
-328.1
-59.748
-54.171
-51.403
-50.006
-49.577
-50.02
-51.433
-54.215
-59.807
-339.28
-59.821
-54.244
-51.476
-50.079
-49.65
-50.093
-51.505
-54.287
-59.879
-339.8
-59.893
-54.316
-51.548
-50.15
-49.722
-50.165
-51.577
-54.359
-59.951
-346.31
-59.965
-54.387
-51.619
-50.222
-49.793
-50.236
-51.648
-54.429
-60.021
-351.66
-60.035
-54.457
-51.69
-50.292
-49.863
-50.306
-51.718
-54.499
-60.091
-351.15
-60.105
-54.527
-51.759
-50.361
-49.932
-50.375
-51.786
-54.568
-60.16
-345.97
-60.173
-54.595
-51.827
-50.429
-50
-50.443
-51.855
-54.636
-60.228
-342.19
-60.241
-54.663
-51.895
-50.497
-50.068
-50.51
-51.922
-54.703
-60.295
-364.79
-60.308
-54.73
-51.962
-50.563
-50.134
-50.577
-51.988
-54.77
-60.361
-348.21
-60.374
-54.796
-52.028
-50.629
-50.2
-50.642
-52.054
-54.835
-60.426
-356.89
-60.439
-54.861
-52.093
-50.694
-50.265
-50.707
-52.119
-54.9
-60.491
-354.34
-60.504
-54.926
-52.157
-50.759
-50.329
-50.771
-52.183
-54.964
-60.555
-350.42
-60.568
-54.989
-52.221
-50.822
-50.392
-50.835
-52.246
-55.027
-60.618
-340.97
-60.63
-55.052
-52.283
-50.885
-50.455
-50.897
-52.308
-55.089
-60.68
-354.69
-60.692
-55.114
-52.345
-50.946
-50.517
-50.959
-52.37
-55.151
-60.742
-351.34
-60.754
-55.175
-52.406
-51.008
-50.578
-51.02
-52.431
-55.212
-60.802
-352.1
-60.814
-55.236
-52.467
-51.068
-50.638
-51.08
-52.491
-55.272
-60.862
-355.7
-60.874
-55.295
-52.527
-51.128
-50.698
-51.139
-52.55
-55.331
-60.922
-355.64
-60.933
-55.354
-52.586
-51.186
-50.756
-51.198
-52.609
-55.39
-60.98
-345.6
-60.992
-55.413
-52.644
-51.245
-50.814
-51.256
-52.667
-55.447
-61.038
-344.61
-61.049
-55.47
-52.701
-51.302
-50.872
-51.313
-52.724
-55.505
-61.095
-360.04
-61.106
-55.527
-52.758
-51.359
-50.929
-51.37
-52.781
-55.561
-61.151
-353.66
-61.163
-55.583
-52.814
-51.415
-50.984
-51.426
-52.836
-55.617
-61.207
-347.82
-61.218
-55.639
-52.87
-51.47
-51.04
-51.481
-52.892
-55.672
-61.262
-357.81
-61.273
-55.694
-52.924
-51.525
-51.094
-51.536
-52.946
-55.726
-61.316
-342.98
-61.327
-55.748
-52.978
-51.579
-51.148
-51.59
-53
-55.78
-61.37
-Inf
-61.381
-55.801
-53.032
-51.632
-51.202
-51.643
-53.053
-55.833
-61.423
-347.33
-61.434
-55.854
-53.085
-51.685
-51.254
-51.695
-53.106
-55.886
-61.476
-354.62
-61.486
-55.906
-53.137
-51.737
-51.306
-51.747
-53.157
-55.937
-61.527
-362.48
-61.538
-55.958
-53.188
-51.788
-51.358
-51.799
-53.209
-55.989
-61.578
-346.82
-61.589
-56.009
-53.239
-51.839
-51.408
-51.849
-53.259
-56.039
-61.629
-344.63
-61.639
-56.059
-53.289
-51.889
-51.459
-51.899
-53.309
-56.089
-61.679
-343.6
-61.689
-56.109
-53.339
-51.939
-51.508
-51.949
-53.359
-56.138
-61.728
-345.21
-61.738
-56.158
-53.388
-51.988
-51.557
-51.998
-53.408
-56.187
-61.777
-349.89
-61.786
-56.206
-53.437
-52.036
-51.605
-52.046
-53.456
-56.235
-61.825
-361.44
-61.834
-56.254
-53.484
-52.084
-51.653
-52.094
-53.503
-56.283
-61.872
-339.83
-61.882
-56.302
-53.532
-52.131
-51.7
-52.141
-53.55
-56.33
-61.919
-346.23
-61.928
-56.348
-53.578
-52.178
-51.747
-52.187
-53.597
-56.376
-61.965
-359.8
-61.975
-56.395
-53.624
-52.224
-51.793
-52.233
-53.643
-56.422
-62.011
-340.17
-62.02
-56.44
-53.67
-52.269
-51.838
-52.278
-53.688
-56.467
-62.056
-350.84
-62.065
-56.485
-53.715
-52.314
-51.883
-52.323
-53.733
-56.512
-62.101
-346.31
-62.11
-56.53
-53.759
-52.359
-51.927
-52.367
-53.777
-56.556
-62.145
-356.12
-62.154
-56.573
-53.803
-52.402
-51.971
-52.411
-53.82
-56.6
-62.189
-368.16
-62.197
-56.617
-53.846
-52.446
-52.014
-52.454
-53.864
-56.643
-62.232
-348.31
-62.24
-56.66
-53.889
-52.488
-52.057
-52.497
-53.906
-56.685
-62.274
-350.01
-62.282
-56.702
-53.931
-52.531
-52.099
-52.539
-53.948
-56.727
-62.316
-345.48
-62.324
-56.744
-53.973
-52.572
-52.14
-52.58
-53.99
-56.768
-62.357
-350.72
-62.366
-56.785
-54.014
-52.613
-52.182
-52.621
-54.031
-56.809
-62.398
-343.78
-62.406
-56.826
-54.055
-52.654
-52.222
-52.662
-54.071
-56.85
-62.439
-341.13
-62.447
-56.866
-54.095
-52.694
-52.262
-52.702
-54.111
-56.89
-62.478
-343
-62.486
-56.905
-54.135
-52.734
-52.302
-52.741
-54.15
-56.929
-62.518
-333.73
-62.525
-56.945
-54.174
-52.773
-52.341
-52.78
-54.189
-56.968
-62.556
-332.88
-62.564
-56.983
-54.212
-52.811
-52.379
-52.819
-54.228
-57.006
-62.595
-354.18
-62.602
-57.021
-54.251
-52.849
-52.417
-52.857
-54.266
-57.044
-62.633
-355.07
-62.64
-57.059
-54.288
-52.887
-52.455
-52.894
-54.303
-57.082
-62.67
-351.69
-62.677
-57.096
-54.325
-52.924
-52.492
-52.931
-54.34
-57.118
-62.707
-353.82
-62.714
-57.133
-54.362
-52.961
-52.528
-52.968
-54.376
-57.155
-62.743
-350.26
-62.75
-57.169
-54.398
-52.997
-52.564
-53.004
-54.412
-57.191
-62.779
-356.72
-62.786
-57.205
-54.434
-53.032
-52.6
-53.039
-54.448
-57.226
-62.815
-348.61
-62.822
-57.24
-54.469
-53.068
-52.635
-53.075
-54.483
-57.261
-62.849
-350.24
-62.856
-57.275
-54.504
-53.102
-52.67
-53.109
-54.518
-57.296
-62.884
-348.55
-62.891
-57.31
-54.538
-53.137
-52.704
-53.143
-54.552
-57.33
-62.918
-359.76
-62.925
-57.343
-54.572
-53.17
-52.738
-53.177
-54.585
-57.364
-62.952
-351.35
-62.958
-57.377
-54.605
-53.204
-52.771
-53.21
-54.619
-57.397
-62.985
-344.65
-62.991
-57.41
-54.638
-53.237
-52.804
-53.243
-54.651
-57.429
-63.017
-343.87
-63.024
-57.442
-54.671
-53.269
-52.836
-53.275
-54.684
-57.462
-63.05
-357.6
-63.056
-57.474
-54.703
-53.301
-52.868
-53.307
-54.715
-57.493
-63.081
-345.78
-63.088
-57.506
-54.734
-53.333
-52.9
-53.339
-54.747
-57.525
-63.113
-342.2
-63.119
-57.537
-54.766
-53.364
-52.931
-53.37
-54.778
-57.556
-63.144
-344.98
-63.15
-57.568
-54.796
-53.394
-52.962
-53.4
-54.808
-57.586
-63.174
-350.97
-63.18
-57.598
-54.827
-53.425
-52.992
-53.431
-54.839
-57.616
-63.204
-344.64
-63.21
-57.628
-54.856
-53.454
-53.021
-53.46
-54.868
-57.646
-63.234
-349.76
-63.239
-57.658
-54.886
-53.484
-53.051
-53.49
-54.897
-57.675
-63.263
-366.29
-63.269
-57.687
-54.915
-53.513
-53.08
-53.518
-54.926
-57.704
-63.291
-352.14
-63.297
-57.715
-54.943
-53.541
-53.108
-53.547
-54.955
-57.732
-63.32
-344.61
-63.325
-57.744
-54.972
-53.569
-53.136
-53.575
-54.983
-57.76
-63.348
-361.24
-63.353
-57.771
-54.999
-53.597
-53.164
-53.603
-55.01
-57.788
-63.375
-342.08
-63.381
-57.799
-55.027
-53.624
-53.191
-53.63
-55.037
-57.815
-63.402
-353.53
-63.408
-57.826
-55.053
-53.651
-53.218
-53.657
-55.064
-57.842
-63.429
-341.44
-63.434
-57.852
-55.08
-53.678
-53.244
-53.683
-55.09
-57.868
-63.455
-343
-63.46
-57.878
-55.106
-53.704
-53.27
-53.709
-55.116
-57.894
-63.481
-345.32
-63.486
-57.904
-55.132
-53.729
-53.296
-53.734
-55.142
-57.919
-63.506
-360.97
-63.512
-57.929
-55.157
-53.755
-53.321
-53.76
-55.167
-57.944
-63.532
-347.2
-63.537
-57.954
-55.182
-53.779
-53.346
-53.784
-55.192
-57.969
-63.556
-349.3
-63.561
-57.979
-55.206
-53.804
-53.37
-53.809
-55.216
-57.993
-63.58
-350.92
-63.585
-58.003
-55.231
-53.828
-53.394
-53.833
-55.24
-58.017
-63.604
-347.89
-63.609
-58.027
-55.254
-53.852
-53.418
-53.856
-55.264
-58.041
-63.628
-347.1
-63.632
-58.05
-55.278
-53.875
-53.441
-53.879
-55.287
-58.064
-63.651
-362.14
-63.655
-58.073
-55.3
-53.898
-53.464
-53.902
-55.31
-58.087
-63.674
-346.99
-63.678
-58.096
-55.323
-53.92
-53.487
-53.925
-55.332
-58.109
-63.696
-Inf
-63.7
-58.118
-55.345
-53.942
-53.509
-53.947
-55.354
-58.131
-63.718
-355.85
-63.722
-58.14
-55.367
-53.964
-53.53
-53.968
-55.376
-58.152
-63.739
-355.76
-63.744
-58.161
-55.388
-53.985
-53.552
-53.99
-55.397
-58.174
-63.76
-344.14
-63.765
-58.182
-55.409
-54.006
-53.573
-54.011
-55.418
-58.194
-63.781
-356.12
-63.785
-58.203
-55.43
-54.027
-53.593
-54.031
-55.438
-58.215
-63.802
-356.29
-63.806
-58.223
-55.45
-54.047
-53.613
-54.051
-55.458
-58.235
-63.822
-368.16
-63.826
-58.243
-55.47
-54.067
-53.633
-54.071
-55.478
-58.255
-63.841
-348.65
-63.845
-58.262
-55.49
-54.087
-53.653
-54.09
-55.497
-58.274
-63.861
-353.34
-63.864
-58.282
-55.509
-54.106
-53.672
-54.109
-55.516
-58.293
-63.88
-347.7
-63.883
-58.3
-55.528
-54.124
-53.69
-54.128
-55.535
-58.312
-63.898
-338.18
-63.902
-58.319
-55.546
-54.143
-53.709
-54.146
-55.553
-58.33
-63.916
-349.45
-63.92
-58.337
-55.564
-54.161
-53.727
-54.164
-55.571
-58.348
-63.934
-346.05
-63.938
-58.355
-55.582
-54.178
-53.744
-54.182
-55.589
-58.365
-63.952
-330.88
-63.955
-58.372
-55.599
-54.196
-53.762
-54.199
-55.606
-58.382
-63.969
-344.02
-63.972
-58.389
-55.616
-54.213
-53.778
-54.216
-55.623
-58.399
-63.985
-348.29
-63.989
-58.406
-55.633
-54.229
-53.795
-54.232
-55.639
-58.415
-64.002
-344.33
-64.005
-58.422
-55.649
-54.245
-53.811
-54.249
-55.655
-58.432
-64.018
-348.83
-64.021
-58.438
-55.665
-54.261
-53.827
-54.264
-55.671
-58.447
-64.034
-357.68
-64.037
-58.453
-55.68
-54.277
-53.842
-54.28
-55.686
-58.463
-64.049
-351.93
-64.052
-58.469
-55.695
-54.292
-53.858
-54.295
-55.701
-58.478
-64.064
-352.37
-64.067
-58.483
-55.71
-54.307
-53.872
-54.31
-55.716
-58.492
-64.078
-345.85
-64.081
-58.498
-55.725
-54.321
-53.887
-54.324
-55.73
-58.507
-64.093
-339.96
-64.095
-58.512
-55.739
-54.335
-53.901
-54.338
-55.744
-58.52
-64.107
-348.79
-64.109
-58.526
-55.753
-54.349
-53.914
-54.352
-55.758
-58.534
-64.12
-363.62
-64.123
-58.539
-55.766
-54.362
-53.928
-54.365
-55.771
-58.547
-64.133
-347.88
-64.136
-58.553
-55.779
-54.375
-53.941
-54.378
-55.784
-58.56
-64.146
-345.24
-64.149
-58.565
-55.792
-54.388
-53.953
-54.391
-55.797
-58.573
-64.159
-344.95
-64.161
-58.578
-55.804
-54.4
-53.966
-54.403
-55.809
-58.585
-64.171
-345.61
-64.173
-58.59
-55.816
-54.412
-53.978
-54.415
-55.821
-58.597
-64.183
-349.6
-64.185
-58.601
-55.828
-54.424
-53.989
-54.426
-55.832
-58.608
-64.194
-348.23
-64.196
-58.613
-55.839
-54.435
-54.001
-54.438
-55.844
-58.62
-64.205
-349.11
-64.208
-58.624
-55.85
-54.446
-54.012
-54.448
-55.855
-58.63
-64.216
-363.73
-64.218
-58.635
-55.861
-54.457
-54.022
-54.459
-55.865
-58.641
-64.227
-350.22
-64.229
-58.645
-55.871
-54.467
-54.032
-54.469
-55.875
-58.651
-64.237
-346.64
-64.239
-58.655
-55.881
-54.477
-54.042
-54.479
-55.885
-58.661
-64.247
-345.29
-64.248
-58.665
-55.891
-54.487
-54.052
-54.489
-55.895
-58.67
-64.256
-344.01
-64.258
-58.674
-55.9
-54.496
-54.061
-54.498
-55.904
-58.679
-64.265
-360.97
-64.267
-58.683
-55.909
-54.505
-54.07
-54.507
-55.913
-58.688
-64.274
-333.73
-64.276
-58.692
-55.918
-54.514
-54.079
-54.515
-55.921
-58.697
-64.282
-336.87
-64.284
-58.7
-55.926
-54.522
-54.087
-54.524
-55.929
-58.705
-64.29
-353.98
-64.292
-58.708
-55.934
-54.53
-54.095
-54.531
-55.937
-58.713
-64.298
-351.26
-64.3
-58.716
-55.942
-54.537
-54.102
-54.539
-55.945
-58.72
-64.306
-341.19
-64.307
-58.723
-55.949
-54.545
-54.11
-54.546
-55.952
-58.727
-64.313
-347.07
-64.314
-58.73
-55.956
-54.552
-54.117
-54.553
-55.959
-58.734
-64.32
-349.89
-64.321
-58.737
-55.963
-54.558
-54.123
-54.56
-55.965
-58.741
-64.326
-345.99
-64.327
-58.743
-55.969
-54.565
-54.129
-54.566
-55.971
-58.747
-64.332
-351.78
-64.333
-58.749
-55.975
-54.571
-54.135
-54.572
-55.977
-58.753
-64.338
-345.59
-64.339
-58.755
-55.981
-54.576
-54.141
-54.577
-55.983
-58.758
-64.343
-350.01
-64.344
-58.76
-55.986
-54.581
-54.146
-54.582
-55.988
-58.763
-64.348
-345.26
-64.349
-58.765
-55.991
-54.586
-54.151
-54.587
-55.993
-58.768
-64.353
-341.52
-64.354
-58.77
-55.996
-54.591
-54.156
-54.592
-55.997
-58.773
-64.358
-340.56
-64.359
-58.774
-56
-54.595
-54.16
-54.596
-56.001
-58.777
-64.362
-347.54
-64.363
-58.778
-56.004
-54.599
-54.164
-54.6
-56.005
-58.78
-64.366
-343.04
-64.366
-58.782
-56.008
-54.603
-54.167
-54.604
-56.009
-58.784
-64.369
-346.55
-64.37
-58.785
-56.011
-54.606
-54.171
-54.607
-56.012
-58.787
-64.372
-337.72
-64.373
-58.788
-56.014
-54.609
-54.174
-54.61
-56.015
-58.79
-64.375
-353.98
-64.376
-58.791
-56.017
-54.612
-54.176
-54.612
-56.018
-58.793
-64.378
-343.97
-64.378
-58.793
-56.019
-54.614
-54.178
-54.615
-56.02
-58.795
-64.38
-344.33
-64.38
-58.796
-56.021
-54.616
-54.18
-54.617
-56.022
-58.797
-64.381
-339.4
-64.382
-58.797
-56.023
-54.618
-54.182
-54.618
-56.023
-58.798
-64.383
-338.91
-64.383
-58.799
-56.024
-54.619
-54.183
-54.619
-56.024
-58.799
-64.384
-334.39
-64.384
-58.8
-56.025
-54.62
-54.184
-54.62
-56.025
-58.8
-64.385
-342.32
-64.385
-58.8
-56.026
-54.621
-54.185
-54.621
-56.026
-58.801
-64.386
-341.13
-64.386
-58.801
-56.026
-54.621
-54.185
-54.621
-56.026
-58.801
-64.386
-Inf
-64.386
-58.801
-56.026
-54.621
-54.185
-54.621
-56.026
-58.801
-64.386
-341.13
-64.386
-58.801
-56.026
-54.621
-54.185
-54.621
-56.026
-58.8
-64.385
-342.32
-64.385
-58.8
-56.025
-54.62
-54.184
-54.62
-56.025
-58.8
-64.384
-334.39
-64.384
-58.799
-56.024
-54.619
-54.183
-54.619
-56.024
-58.799
-64.383
-338.91
-64.383
-58.798
-56.023
-54.618
-54.182
-54.618
-56.023
-58.797
-64.382
-339.4
-64.381
-58.797
-56.022
-54.617
-54.18
-54.616
-56.021
-58.796
-64.38
-344.33
-64.38
-58.795
-56.02
-54.615
-54.178
-54.614
-56.019
-58.793
-64.378
-343.97
-64.378
-58.793
-56.018
-54.612
-54.176
-54.612
-56.017
-58.791
-64.376
-353.98
-64.375
-58.79
-56.015
-54.61
-54.174
-54.609
-56.014
-58.788
-64.373
-337.72
-64.372
-58.787
-56.012
-54.607
-54.171
-54.606
-56.011
-58.785
-64.37
-346.55
-64.369
-58.784
-56.009
-54.604
-54.167
-54.603
-56.008
-58.782
-64.366
-343.04
-64.366
-58.78
-56.005
-54.6
-54.164
-54.599
-56.004
-58.778
-64.363
-347.54
-64.362
-58.777
-56.001
-54.596
-54.16
-54.595
-56
-58.774
-64.359
-340.56
-64.358
-58.773
-55.997
-54.592
-54.156
-54.591
-55.996
-58.77
-64.354
-341.52
-64.353
-58.768
-55.993
-54.587
-54.151
-54.586
-55.991
-58.765
-64.349
-345.26
-64.348
-58.763
-55.988
-54.582
-54.146
-54.581
-55.986
-58.76
-64.344
-350.01
-64.343
-58.758
-55.983
-54.577
-54.141
-54.576
-55.981
-58.755
-64.339
-345.59
-64.338
-58.753
-55.977
-54.572
-54.135
-54.571
-55.975
-58.749
-64.333
-351.78
-64.332
-58.747
-55.971
-54.566
-54.129
-54.565
-55.969
-58.743
-64.327
-345.99
-64.326
-58.741
-55.965
-54.56
-54.123
-54.558
-55.963
-58.737
-64.321
-349.89
-64.32
-58.734
-55.959
-54.553
-54.117
-54.552
-55.956
-58.73
-64.314
-347.07
-64.313
-58.727
-55.952
-54.546
-54.11
-54.545
-55.949
-58.723
-64.307
-341.19
-64.306
-58.72
-55.945
-54.539
-54.102
-54.537
-55.942
-58.716
-64.3
-351.26
-64.298
-58.713
-55.937
-54.531
-54.095
-54.53
-55.934
-58.708
-64.292
-353.98
-64.29
-58.705
-55.929
-54.524
-54.087
-54.522
-55.926
-58.7
-64.284
-336.87
-64.282
-58.697
-55.921
-54.515
-54.079
-54.514
-55.918
-58.692
-64.276
-333.73
-64.274
-58.688
-55.913
-54.507
-54.07
-54.505
-55.909
-58.683
-64.267
-360.97
-64.265
-58.679
-55.904
-54.498
-54.061
-54.496
-55.9
-58.674
-64.258
-344.01
-64.256
-58.67
-55.895
-54.489
-54.052
-54.487
-55.891
-58.665
-64.248
-345.29
-64.247
-58.661
-55.885
-54.479
-54.042
-54.477
-55.881
-58.655
-64.239
-346.64
-64.237
-58.651
-55.875
-54.469
-54.032
-54.467
-55.871
-58.645
-64.229
-350.22
-64.227
-58.641
-55.865
-54.459
-54.022
-54.457
-55.861
-58.635
-64.218
-363.73
-64.216
-58.63
-55.855
-54.448
-54.012
-54.446
-55.85
-58.624
-64.208
-349.11
-64.205
-58.62
-55.844
-54.438
-54.001
-54.435
-55.839
-58.613
-64.196
-348.23
-64.194
-58.608
-55.832
-54.426
-53.989
-54.424
-55.828
-58.601
-64.185
-349.6
-64.183
-58.597
-55.821
-54.415
-53.978
-54.412
-55.816
-58.59
-64.173
-345.61
-64.171
-58.585
-55.809
-54.403
-53.966
-54.4
-55.804
-58.578
-64.161
-344.95
-64.159
-58.573
-55.797
-54.391
-53.953
-54.388
-55.792
-58.565
-64.149
-345.24
-64.146
-58.56
-55.784
-54.378
-53.941
-54.375
-55.779
-58.553
-64.136
-347.88
-64.133
-58.547
-55.771
-54.365
-53.928
-54.362
-55.766
-58.539
-64.123
-363.62
-64.12
-58.534
-55.758
-54.352
-53.914
-54.349
-55.753
-58.526
-64.109
-348.79
-64.107
-58.52
-55.744
-54.338
-53.901
-54.335
-55.739
-58.512
-64.095
-339.96
-64.093
-58.507
-55.73
-54.324
-53.887
-54.321
-55.725
-58.498
-64.081
-345.85
-64.078
-58.492
-55.716
-54.31
-53.872
-54.307
-55.71
-58.483
-64.067
-352.37
-64.064
-58.478
-55.701
-54.295
-53.858
-54.292
-55.695
-58.469
-64.052
-351.93
-64.049
-58.463
-55.686
-54.28
-53.842
-54.277
-55.68
-58.453
-64.037
-357.68
-64.034
-58.447
-55.671
-54.264
-53.827
-54.261
-55.665
-58.438
-64.021
-348.83
-64.018
-58.432
-55.655
-54.249
-53.811
-54.245
-55.649
-58.422
-64.005
-344.33
-64.002
-58.415
-55.639
-54.232
-53.795
-54.229
-55.633
-58.406
-63.989
-348.29
-63.985
-58.399
-55.623
-54.216
-53.778
-54.213
-55.616
-58.389
-63.972
-344.02
-63.969
-58.382
-55.606
-54.199
-53.762
-54.196
-55.599
-58.372
-63.955
-330.88
-63.952
-58.365
-55.589
-54.182
-53.744
-54.178
-55.582
-58.355
-63.938
-346.05
-63.934
-58.348
-55.571
-54.164
-53.727
-54.161
-55.564
-58.337
-63.92
-349.45
-63.916
-58.33
-55.553
-54.146
-53.709
-54.143
-55.546
-58.319
-63.902
-338.18
-63.898
-58.312
-55.535
-54.128
-53.69
-54.124
-55.528
-58.3
-63.883
-347.7
-63.88
-58.293
-55.516
-54.109
-53.672
-54.106
-55.509
-58.282
-63.864
-353.34
-63.861
-58.274
-55.497
-54.09
-53.653
-54.087
-55.49
-58.262
-63.845
-348.65
-63.841
-58.255
-55.478
-54.071
-53.633
-54.067
-55.47
-58.243
-63.826
-368.16
-63.822
-58.235
-55.458
-54.051
-53.613
-54.047
-55.45
-58.223
-63.806
-356.29
-63.802
-58.215
-55.438
-54.031
-53.593
-54.027
-55.43
-58.203
-63.785
-356.12
-63.781
-58.194
-55.418
-54.011
-53.573
-54.006
-55.409
-58.182
-63.765
-344.14
-63.76
-58.174
-55.397
-53.99
-53.552
-53.985
-55.388
-58.161
-63.744
-355.76
-63.739
-58.152
-55.376
-53.968
-53.53
-53.964
-55.367
-58.14
-63.722
-355.85
-63.718
-58.131
-55.354
-53.947
-53.509
-53.942
-55.345
-58.118
-63.7
-Inf
-63.696
-58.109
-55.332
-53.925
-53.487
-53.92
-55.323
-58.096
-63.678
-346.99
-63.674
-58.087
-55.31
-53.902
-53.464
-53.898
-55.3
-58.073
-63.655
-362.14
-63.651
-58.064
-55.287
-53.879
-53.441
-53.875
-55.278
-58.05
-63.632
-347.1
-63.628
-58.041
-55.264
-53.856
-53.418
-53.852
-55.254
-58.027
-63.609
-347.89
-63.604
-58.017
-55.24
-53.833
-53.394
-53.828
-55.231
-58.003
-63.585
-350.92
-63.58
-57.993
-55.216
-53.809
-53.37
-53.804
-55.206
-57.979
-63.561
-349.3
-63.556
-57.969
-55.192
-53.784
-53.346
-53.779
-55.182
-57.954
-63.537
-347.2
-63.532
-57.944
-55.167
-53.76
-53.321
-53.755
-55.157
-57.929
-63.512
-360.97
-63.506
-57.919
-55.142
-53.734
-53.296
-53.729
-55.132
-57.904
-63.486
-345.32
-63.481
-57.894
-55.116
-53.709
-53.27
-53.704
-55.106
-57.878
-63.46
-343
-63.455
-57.868
-55.09
-53.683
-53.244
-53.678
-55.08
-57.852
-63.434
-341.44
-63.429
-57.842
-55.064
-53.657
-53.218
-53.651
-55.053
-57.826
-63.408
-353.53
-63.402
-57.815
-55.037
-53.63
-53.191
-53.624
-55.027
-57.799
-63.381
-342.08
-63.375
-57.788
-55.01
-53.603
-53.164
-53.597
-54.999
-57.771
-63.353
-361.24
-63.348
-57.76
-54.983
-53.575
-53.136
-53.569
-54.972
-57.744
-63.325
-344.61
-63.32
-57.732
-54.955
-53.547
-53.108
-53.541
-54.943
-57.715
-63.297
-352.14
-63.291
-57.704
-54.926
-53.518
-53.08
-53.513
-54.915
-57.687
-63.269
-366.29
-63.263
-57.675
-54.897
-53.49
-53.051
-53.484
-54.886
-57.658
-63.239
-349.76
-63.234
-57.646
-54.868
-53.46
-53.021
-53.454
-54.856
-57.628
-63.21
-344.64
-63.204
-57.616
-54.839
-53.431
-52.992
-53.425
-54.827
-57.598
-63.18
-350.97
-63.174
-57.586
-54.808
-53.4
-52.962
-53.394
-54.796
-57.568
-63.15
-344.98
-63.144
-57.556
-54.778
-53.37
-52.931
-53.364
-54.766
-57.537
-63.119
-342.2
-63.113
-57.525
-54.747
-53.339
-52.9
-53.333
-54.734
-57.506
-63.088
-345.78
-63.081
-57.493
-54.715
-53.307
-52.868
-53.301
-54.703
-57.474
-63.056
-357.6
-63.05
-57.462
-54.684
-53.275
-52.836
-53.269
-54.671
-57.442
-63.024
-343.87
-63.017
-57.429
-54.651
-53.243
-52.804
-53.237
-54.638
-57.41
-62.991
-344.65
-62.985
-57.397
-54.619
-53.21
-52.771
-53.204
-54.605
-57.377
-62.958
-351.35
-62.952
-57.364
-54.585
-53.177
-52.738
-53.17
-54.572
-57.343
-62.925
-359.76
-62.918
-57.33
-54.552
-53.143
-52.704
-53.137
-54.538
-57.31
-62.891
-348.55
-62.884
-57.296
-54.518
-53.109
-52.67
-53.102
-54.504
-57.275
-62.856
-350.24
-62.849
-57.261
-54.483
-53.075
-52.635
-53.068
-54.469
-57.24
-62.822
-348.61
-62.815
-57.226
-54.448
-53.039
-52.6
-53.032
-54.434
-57.205
-62.786
-356.72
-62.779
-57.191
-54.412
-53.004
-52.564
-52.997
-54.398
-57.169
-62.75
-350.26
-62.743
-57.155
-54.376
-52.968
-52.528
-52.961
-54.362
-57.133
-62.714
-353.82
-62.707
-57.118
-54.34
-52.931
-52.492
-52.924
-54.325
-57.096
-62.677
-351.69
-62.67
-57.082
-54.303
-52.894
-52.455
-52.887
-54.288
-57.059
-62.64
-355.07
-62.633
-57.044
-54.266
-52.857
-52.417
-52.849
-54.251
-57.021
-62.602
-354.18
-62.595
-57.006
-54.228
-52.819
-52.379
-52.811
-54.212
-56.983
-62.564
-332.88
-62.556
-56.968
-54.189
-52.78
-52.341
-52.773
-54.174
-56.945
-62.525
-333.73
-62.518
-56.929
-54.15
-52.741
-52.302
-52.734
-54.135
-56.905
-62.486
-343
-62.478
-56.89
-54.111
-52.702
-52.262
-52.694
-54.095
-56.866
-62.447
-341.13
-62.439
-56.85
-54.071
-52.662
-52.222
-52.654
-54.055
-56.826
-62.406
-343.78
-62.398
-56.809
-54.031
-52.621
-52.182
-52.613
-54.014
-56.785
-62.366
-350.72
-62.357
-56.768
-53.99
-52.58
-52.14
-52.572
-53.973
-56.744
-62.324
-345.48
-62.316
-56.727
-53.948
-52.539
-52.099
-52.531
-53.931
-56.702
-62.282
-350.01
-62.274
-56.685
-53.906
-52.497
-52.057
-52.488
-53.889
-56.66
-62.24
-348.31
-62.232
-56.643
-53.864
-52.454
-52.014
-52.446
-53.846
-56.617
-62.197
-368.16
-62.189
-56.6
-53.82
-52.411
-51.971
-52.402
-53.803
-56.573
-62.154
-356.12
-62.145
-56.556
-53.777
-52.367
-51.927
-52.359
-53.759
-56.53
-62.11
-346.31
-62.101
-56.512
-53.733
-52.323
-51.883
-52.314
-53.715
-56.485
-62.065
-350.84
-62.056
-56.467
-53.688
-52.278
-51.838
-52.269
-53.67
-56.44
-62.02
-340.17
-62.011
-56.422
-53.643
-52.233
-51.793
-52.224
-53.624
-56.395
-61.975
-359.8
-61.965
-56.376
-53.597
-52.187
-51.747
-52.178
-53.578
-56.348
-61.928
-346.23
-61.919
-56.33
-53.55
-52.141
-51.7
-52.131
-53.532
-56.302
-61.882
-339.83
-61.872
-56.283
-53.503
-52.094
-51.653
-52.084
-53.484
-56.254
-61.834
-361.44
-61.825
-56.235
-53.456
-52.046
-51.605
-52.036
-53.437
-56.206
-61.786
-349.89
-61.777
-56.187
-53.408
-51.998
-51.557
-51.988
-53.388
-56.158
-61.738
-345.21
-61.728
-56.138
-53.359
-51.949
-51.508
-51.939
-53.339
-56.109
-61.689
-343.6
-61.679
-56.089
-53.309
-51.899
-51.459
-51.889
-53.289
-56.059
-61.639
-344.63
-61.629
-56.039
-53.259
-51.849
-51.408
-51.839
-53.239
-56.009
-61.589
-346.82
-61.578
-55.989
-53.209
-51.799
-51.358
-51.788
-53.188
-55.958
-61.538
-362.48
-61.527
-55.937
-53.157
-51.747
-51.306
-51.737
-53.137
-55.906
-61.486
-354.62
-61.476
-55.886
-53.106
-51.695
-51.254
-51.685
-53.085
-55.854
-61.434
-347.33
-61.423
-55.833
-53.053
-51.643
-51.202
-51.632
-53.032
-55.801
-61.381
-Inf
-61.37
-55.78
-53
-51.59
-51.148
-51.579
-52.978
-55.748
-61.327
-342.98
-61.316
-55.726
-52.946
-51.536
-51.094
-51.525
-52.924
-55.694
-61.273
-357.81
-61.262
-55.672
-52.892
-51.481
-51.04
-51.47
-52.87
-55.639
-61.218
-347.82
-61.207
-55.617
-52.836
-51.426
-50.984
-51.415
-52.814
-55.583
-61.163
-353.66
-61.151
-55.561
-52.781
-51.37
-50.929
-51.359
-52.758
-55.527
-61.106
-360.04
-61.095
-55.505
-52.724
-51.313
-50.872
-51.302
-52.701
-55.47
-61.049
-344.61
-61.038
-55.447
-52.667
-51.256
-50.814
-51.245
-52.644
-55.413
-60.992
-345.6
-60.98
-55.39
-52.609
-51.198
-50.756
-51.186
-52.586
-55.354
-60.933
-355.64
-60.922
-55.331
-52.55
-51.139
-50.698
-51.128
-52.527
-55.295
-60.874
-355.7
-60.862
-55.272
-52.491
-51.08
-50.638
-51.068
-52.467
-55.236
-60.814
-352.1
-60.802
-55.212
-52.431
-51.02
-50.578
-51.008
-52.406
-55.175
-60.754
-351.34
-60.742
-55.151
-52.37
-50.959
-50.517
-50.946
-52.345
-55.114
-60.692
-354.69
-60.68
-55.089
-52.308
-50.897
-50.455
-50.885
-52.283
-55.052
-60.63
-340.97
-60.618
-55.027
-52.246
-50.835
-50.392
-50.822
-52.221
-54.989
-60.568
-350.42
-60.555
-54.964
-52.183
-50.771
-50.329
-50.759
-52.157
-54.926
-60.504
-354.34
-60.491
-54.9
-52.119
-50.707
-50.265
-50.694
-52.093
-54.861
-60.439
-356.89
-60.426
-54.835
-52.054
-50.642
-50.2
-50.629
-52.028
-54.796
-60.374
-348.21
-60.361
-54.77
-51.988
-50.577
-50.134
-50.563
-51.962
-54.73
-60.308
-364.79
-60.295
-54.703
-51.922
-50.51
-50.068
-50.497
-51.895
-54.663
-60.241
-342.19
-60.228
-54.636
-51.855
-50.443
-50
-50.429
-51.827
-54.595
-60.173
-345.97
-60.16
-54.568
-51.786
-50.375
-49.932
-50.361
-51.759
-54.527
-60.105
-351.15
-60.091
-54.499
-51.718
-50.306
-49.863
-50.292
-51.69
-54.457
-60.035
-351.66
-60.021
-54.429
-51.648
-50.236
-49.793
-50.222
-51.619
-54.387
-59.965
-346.31
-59.951
-54.359
-51.577
-50.165
-49.722
-50.15
-51.548
-54.316
-59.893
-339.8
-59.879
-54.287
-51.505
-50.093
-49.65
-50.079
-51.476
-54.244
-59.821
-339.28
-59.807
-54.215
-51.433
-50.02
-49.577
-50.006
-51.403
-54.171
-59.748
-328.1
-59.733
-54.141
-51.359
-49.947
-49.503
-49.932
-51.329
-54.097
-59.674
-342.39
-59.659
-54.067
-51.285
-49.872
-49.429
-49.857
-51.254
-54.022
-59.599
-342.14
-59.584
-53.991
-51.209
-49.796
-49.353
-49.781
-51.179
-53.946
-59.523
-341.69
-59.507
-53.915
-51.133
-49.72
-49.276
-49.704
-51.102
-53.869
-59.446
-350.03
-59.43
-53.838
-51.055
-49.642
-49.199
-49.627
-51.024
-53.791
-59.368
-349.13
-59.352
-53.759
-50.977
-49.564
-49.12
-49.548
-50.945
-53.712
-59.289
-351.32
-59.273
-53.68
-50.897
-49.484
-49.04
-49.468
-50.865
-53.632
-59.208
-345.59
-59.192
-53.599
-50.816
-49.403
-48.959
-49.387
-50.784
-53.55
-59.127
-356.24
-59.111
-53.518
-50.735
-49.322
-48.877
-49.305
-50.702
-53.468
-59.045
-342.03
-59.028
-53.435
-50.652
-49.239
-48.794
-49.222
-50.618
-53.385
-58.961
-353.84
-58.944
-53.351
-50.568
-49.155
-48.71
-49.138
-50.534
-53.3
-58.877
-352.06
-58.86
-53.266
-50.483
-49.069
-48.625
-49.052
-50.449
-53.215
-58.791
-355.73
-58.773
-53.18
-50.397
-48.983
-48.538
-48.966
-50.362
-53.128
-58.704
-356.75
-58.686
-53.093
-50.309
-48.895
-48.451
-48.878
-50.274
-53.04
-58.616
-350.16
-58.598
-53.004
-50.221
-48.807
-48.362
-48.789
-50.185
-52.95
-58.526
-346.57
-58.508
-52.914
-50.131
-48.717
-48.272
-48.698
-50.094
-52.86
-58.436
-343.47
-58.417
-52.823
-50.039
-48.625
-48.18
-48.607
-50.003
-52.768
-58.344
-354.95
-58.325
-52.731
-49.947
-48.533
-48.087
-48.514
-49.91
-52.675
-58.25
-351.65
-58.231
-52.637
-49.853
-48.439
-47.993
-48.42
-49.815
-52.58
-58.156
-343.68
-58.137
-52.542
-49.758
-48.343
-47.898
-48.324
-49.719
-52.485
-58.06
-359.03
-58.04
-52.446
-49.661
-48.247
-47.801
-48.227
-49.622
-52.387
-57.962
-350.87
-57.943
-52.348
-49.563
-48.149
-47.703
-48.129
-49.524
-52.289
-57.863
-351.47
-57.844
-52.249
-49.464
-48.049
-47.603
-48.029
-49.424
-52.189
-57.763
-345.55
-57.743
-52.148
-49.363
-47.948
-47.502
-47.928
-49.322
-52.087
-57.661
-348.96
-57.641
-52.046
-49.261
-47.845
-47.399
-47.825
-49.219
-51.984
-57.558
-332.92
-57.537
-51.942
-49.157
-47.741
-47.295
-47.72
-49.115
-51.879
-57.453
-354.64
-57.432
-51.837
-49.051
-47.636
-47.189
-47.614
-49.008
-51.773
-57.347
-350.1
-57.325
-51.73
-48.944
-47.528
-47.081
-47.507
-48.901
-51.665
-57.238
-340.38
-57.217
-51.621
-48.835
-47.419
-46.972
-47.397
-48.791
-51.555
-57.128
-357.71
-57.106
-51.51
-48.725
-47.308
-46.861
-47.286
-48.68
-51.443
-57.017
-355.42
-56.994
-51.398
-48.612
-47.196
-46.749
-47.173
-48.567
-51.33
-56.903
-346.69
-56.881
-51.284
-48.498
-47.082
-46.634
-47.058
-48.452
-51.215
-56.788
-349.21
-56.765
-51.169
-48.382
-46.965
-46.518
-46.942
-48.335
-51.098
-56.671
-343.87
-56.647
-51.051
-48.264
-46.847
-46.4
-46.823
-48.217
-50.979
-56.552
-345.34
-56.528
-50.931
-48.144
-46.727
-46.279
-46.703
-48.096
-50.858
-56.431
-344.31
-56.407
-50.81
-48.023
-46.605
-46.157
-46.581
-47.973
-50.736
-56.308
-360
-56.283
-50.686
-47.899
-46.481
-46.033
-46.456
-47.848
-50.611
-56.183
-349.11
-56.157
-50.56
-47.773
-46.355
-45.906
-46.329
-47.722
-50.484
-56.055
-Inf
-56.03
-50.432
-47.644
-46.226
-45.778
-46.2
-47.592
-50.354
-55.926
-352.63
-55.9
-50.302
-47.514
-46.096
-45.647
-46.069
-47.461
-50.223
-55.794
-356.12
-55.767
-50.169
-47.381
-45.963
-45.513
-45.936
-47.327
-50.089
-55.66
-342.59
-55.633
-50.034
-47.246
-45.827
-45.378
-45.8
-47.191
-49.952
-55.523
-356.12
-55.495
-49.897
-47.108
-45.689
-45.24
-45.661
-47.052
-49.813
-55.384
-349.13
-55.356
-49.757
-46.968
-45.549
-45.099
-45.52
-46.911
-49.672
-55.242
-342.96
-55.213
-49.614
-46.825
-45.406
-44.955
-45.377
-46.767
-49.527
-55.098
-348.68
-55.068
-49.469
-46.68
-45.26
-44.809
-45.23
-46.621
-49.381
-54.95
-350.01
-54.921
-49.321
-46.531
-45.111
-44.66
-45.081
-46.471
-49.231
-54.8
-344.98
-54.77
-49.17
-46.38
-44.96
-44.508
-44.929
-46.319
-49.078
-54.647
-344.9
-54.616
-49.016
-46.226
-44.805
-44.354
-44.774
-46.163
-48.922
-54.491
-342.4
-54.459
-48.859
-46.068
-44.647
-44.195
-44.615
-46.004
-48.763
-54.332
-343.56
-54.299
-48.698
-45.907
-44.486
-44.034
-44.454
-45.842
-48.601
-54.169
-337.41
-54.136
-48.535
-45.743
-44.322
-43.869
-44.289
-45.677
-48.435
-54.003
-347.61
-53.969
-48.368
-45.576
-44.154
-43.701
-44.12
-45.508
-48.266
-53.833
-345.61
-53.799
-48.197
-45.405
-43.982
-43.529
-43.948
-45.335
-48.093
-53.66
-Inf
-53.625
-48.022
-45.23
-43.807
-43.354
-43.772
-45.159
-47.916
-53.483
-357.26
-53.447
-47.844
-45.051
-43.628
-43.174
-43.592
-44.978
-47.735
-53.301
-352.21
-53.264
-47.661
-44.868
-43.445
-42.99
-43.407
-44.794
-47.55
-53.116
-350.72
-53.078
-47.475
-44.681
-43.257
-42.802
-43.219
-44.605
-47.36
-52.926
-373.28
-52.887
-47.283
-44.489
-43.065
-42.609
-43.026
-44.411
-47.166
-52.731
-352.63
-52.692
-47.087
-44.293
-42.868
-42.412
-42.828
-44.213
-46.968
-52.532
-356.12
-52.492
-46.887
-44.092
-42.666
-42.21
-42.625
-44.01
-46.764
-52.328
-346.01
-52.286
-46.681
-43.885
-42.459
-42.003
-42.417
-43.801
-46.555
-52.118
-346.42
-52.076
-46.47
-43.674
-42.247
-41.79
-42.204
-43.587
-46.34
-51.903
-343.85
-51.86
-46.253
-43.456
-42.029
-41.571
-41.985
-43.368
-46.12
-51.683
-350.1
-51.638
-46.03
-43.233
-41.805
-41.347
-41.76
-43.142
-45.894
-51.456
-367.26
-51.41
-45.802
-43.004
-41.575
-41.116
-41.529
-42.91
-45.661
-51.222
-344.31
-51.175
-45.566
-42.768
-41.339
-40.879
-41.291
-42.671
-45.422
-50.982
-348.62
-50.933
-45.324
-42.525
-41.095
-40.634
-41.045
-42.426
-45.175
-50.735
-353.28
-50.685
-45.075
-42.274
-40.844
-40.383
-40.793
-42.172
-44.921
-50.48
-348.93
-50.428
-44.817
-42.016
-40.585
-40.123
-40.532
-41.911
-44.659
-50.217
-354.25
-50.164
-44.552
-41.75
-40.318
-39.855
-40.264
-41.641
-44.389
-49.946
-351.24
-49.89
-44.278
-41.475
-40.042
-39.578
-39.986
-41.363
-44.109
-49.665
-347.96
-49.608
-43.994
-41.191
-39.757
-39.292
-39.699
-41.074
-43.82
-49.375
-343.58
-49.316
-43.701
-40.897
-39.462
-38.996
-39.401
-40.776
-43.52
-49.074
-346.29
-49.013
-43.397
-40.592
-39.155
-38.688
-39.093
-40.466
-43.21
-48.763
-349.62
-48.699
-43.082
-40.275
-38.838
-38.37
-38.773
-40.145
-42.887
-48.439
-332.26
-48.373
-42.755
-39.946
-38.508
-38.038
-38.44
-39.811
-42.552
-48.102
-340.71
-48.034
-42.414
-39.605
-38.165
-37.694
-38.094
-39.464
-42.203
-47.752
-354.19
-47.68
-42.059
-39.248
-37.807
-37.334
-37.733
-39.101
-41.839
-47.386
-352.63
-47.311
-41.689
-38.876
-37.433
-36.959
-37.356
-38.723
-41.459
-47.005
-343.44
-46.926
-41.302
-38.487
-37.043
-36.567
-36.962
-38.327
-41.061
-46.605
-338.9
-46.522
-40.896
-38.08
-36.633
-36.155
-36.549
-37.911
-40.643
-46.185
-343.28
-46.099
-40.471
-37.652
-36.203
-35.723
-36.114
-37.475
-40.205
-45.744
-349.76
-45.653
-40.023
-37.202
-35.75
-35.268
-35.657
-37.015
-39.742
-45.279
-346.79
-45.183
-39.55
-36.726
-35.272
-34.787
-35.173
-36.528
-39.253
-44.787
-346.46
-44.686
-39.049
-36.223
-34.766
-34.278
-34.661
-36.013
-38.735
-44.266
-355.22
-44.158
-38.518
-35.688
-34.228
-33.737
-34.116
-35.465
-38.183
-43.71
-340.3
-43.595
-37.952
-35.118
-33.654
-33.159
-33.535
-34.879
-37.593
-43.117
-345.16
-42.993
-37.346
-34.508
-33.04
-32.54
-32.911
-34.251
-36.961
-42.479
-344.43
-42.346
-36.694
-33.851
-32.378
-31.873
-32.239
-33.574
-36.278
-41.791
-335.83
-41.647
-35.989
-33.14
-31.661
-31.15
-31.51
-32.838
-35.536
-41.043
-345.16
-40.885
-35.221
-32.365
-30.879
-30.361
-30.714
-32.035
-34.725
-40.224
-338.63
-40.051
-34.378
-31.514
-30.019
-29.493
-29.837
-31.149
-33.83
-39.32
-349.78
-39.127
-33.444
-30.57
-29.065
-28.527
-28.861
-30.162
-32.831
-38.309
-343.73
-38.092
-32.397
-29.51
-27.992
-27.441
-27.761
-29.047
-31.702
-37.166
-344.55
-36.918
-31.206
-28.303
-26.767
-26.199
-26.5
-27.768
-30.404
-35.848
-345.17
-35.558
-29.825
-26.9
-25.341
-24.749
-25.025
-26.268
-28.877
-34.293
-340.41
-33.946
-28.182
-25.225
-23.633
-23.006
-23.247
-24.452
-27.023
-32.398
-336.62
-31.964
-26.154
-23.147
-21.504
-20.824
-21.008
-22.154
-24.661
-29.97
-336.52
-29.391
-23.501
-20.411
-18.678
-17.901
-17.983
-19.018
-21.407
-26.587
-348.34
-25.718
-19.664
-16.393
-14.461
-13.465
-13.301
-14.063
-16.142
-20.971
-339.4
-19.228
-12.62
-8.6858
-5.9419
-3.9224
-2.4201
-1.3263
-0.57922
-0.14335


==> figs/10_middle_section/gain.csv <==
0,-0.086427
1,-0.26017
2,-0.43057
3,-0.59776
4,-0.76185
5,-0.92297
6,-1.0812
7,-1.2367
8,-1.3895
9,-1.5397
10,-1.6874
11,-1.8328
12,-1.9757
13,-2.1165
14,-2.255
15,-2.3914
16,-2.5257
17,-2.6581
18,-2.7885
19,-2.9171
20,-3.0438
21,-3.1688
22,-3.292
23,-3.4135
24,-3.5335
25,-3.6518
26,-3.7686
27,-3.8839
28,-3.9977
29,-4.1101
30,-4.2211
31,-4.3307
32,-4.4391
33,-4.5461
34,-4.6519
35,-4.7564
36,-4.8598
37,-4.9619
38,-5.0629
39,-5.1628
40,-5.2616
41,-5.3594
42,-5.4561
43,-5.5517
44,-5.6464
45,-5.74
46,-5.8327
47,-5.9245
48,-6.0153
49,-6.1053
50,-6.1943
51,-6.2825
52,-6.3698
53,-6.4563
54,-6.542
55,-6.6269
56,-6.711
57,-6.7943
58,-6.8768
59,-6.9587
60,-7.0397
61,-7.1201
62,-7.1998
63,-7.2787
64,-7.357
65,-7.4346
66,-7.5116
67,-7.5879
68,-7.6636
69,-7.7387
70,-7.8131
71,-7.887
72,-7.9602
73,-8.0329
74,-8.105
75,-8.1765
76,-8.2475
77,-8.3179
78,-8.3878
79,-8.4572
80,-8.526
81,-8.5943
82,-8.6621
83,-8.7295
84,-8.7963
85,-8.8626
86,-8.9285
87,-8.9939
88,-9.0588
89,-9.1233
90,-9.1874
91,-9.2509
92,-9.3141
93,-9.3768
94,-9.4391
95,-9.501
96,-9.5625
97,-9.6235
98,-9.6842
99,-9.7445
100,-9.8043
101,-9.8638
102,-9.9229
103,-9.9817
104,-10.04
105,-10.098
106,-10.156
107,-10.213
108,-10.27
109,-10.326
110,-10.383
111,-10.439
112,-10.494
113,-10.549
114,-10.604
115,-10.659
116,-10.713
117,-10.767
118,-10.821
119,-10.874
120,-10.927
121,-10.98
122,-11.032
123,-11.084
124,-11.136
125,-11.188
126,-11.239
127,-11.29
128,-11.341
129,-11.391
130,-11.441
131,-11.491
132,-11.541
133,-11.59
134,-11.639
135,-11.688
136,-11.737
137,-11.785
138,-11.833
139,-11.881
140,-11.929
141,-11.976
142,-12.023
143,-12.07
144,-12.117
145,-12.163
146,-12.21
147,-12.256
148,-12.301
149,-12.347
150,-12.392
151,-12.437
152,-12.482
153,-12.527
154,-12.571
155,-12.616
156,-12.66
157,-12.704
158,-12.747
159,-12.791
160,-12.834
161,-12.877
162,-12.92
163,-12.962
164,-13.005
165,-13.047
166,-13.089
167,-13.131
168,-13.173
169,-13.215
170,-13.256
171,-13.297
172,-13.338
173,-13.379
174,-13.42
175,-13.46
176,-13.5
177,-13.541
178,-13.581
179,-13.62
180,-13.66
181,-13.7
182,-13.739
183,-13.778
184,-13.817
185,-13.856
186,-13.895
187,-13.933
188,-13.971
189,-14.01
190,-14.048
191,-14.086
192,-14.123
193,-14.161
194,-14.199
195,-14.236
196,-14.273
197,-14.31
198,-14.347
199,-14.384
200,-14.42
201,-14.457
202,-14.493
203,-14.529
204,-14.566
205,-14.601
206,-14.637
207,-14.673
208,-14.708
209,-14.744
210,-14.779
211,-14.814
212,-14.849
213,-14.884
214,-14.919
215,-14.954
216,-14.988
217,-15.023
218,-15.057
219,-15.091
220,-15.125
221,-15.159
222,-15.193
223,-15.227
224,-15.26
225,-15.294
226,-15.327
227,-15.36
228,-15.393
229,-15.426
230,-15.459
231,-15.492
232,-15.525
233,-15.557
234,-15.59
235,-15.622
236,-15.654
237,-15.686
238,-15.718
239,-15.75
240,-15.782
241,-15.814
242,-15.846
243,-15.877
244,-15.909
245,-15.94
246,-15.971
247,-16.002
248,-16.033
249,-16.064
250,-16.095
251,-16.126
252,-16.156
253,-16.187
254,-16.217
255,-16.248
256,-16.278
257,-16.308
258,-16.338
259,-16.368
260,-16.398
261,-16.428
262,-16.458
263,-16.487
264,-16.517
265,-16.546
266,-16.576
267,-16.605
268,-16.634
269,-16.663
270,-16.692
271,-16.721
272,-16.75
273,-16.779
274,-16.807
275,-16.836
276,-16.865
277,-16.893
278,-16.921
279,-16.95
280,-16.978
281,-17.006
282,-17.034
283,-17.062
284,-17.09
285,-17.118
286,-17.145
287,-17.173
288,-17.201
289,-17.228
290,-17.256
291,-17.283
292,-17.31
293,-17.337
294,-17.365
295,-17.392
296,-17.419
297,-17.446
298,-17.472
299,-17.499
300,-17.526
301,-17.552
302,-17.579
303,-17.606
304,-17.632
305,-17.658
306,-17.685
307,-17.711
308,-17.737
309,-17.763
310,-17.789
311,-17.815
312,-17.841
313,-17.867
314,-17.892
315,-17.918
316,-17.944
317,-17.969
318,-17.995
319,-18.02
320,-18.046
321,-18.071
322,-18.096
323,-18.121
324,-18.146
325,-18.171
326,-18.196
327,-18.221
328,-18.246
329,-18.271
330,-18.296
331,-18.32
332,-18.345
333,-18.37
334,-18.394
335,-18.419
336,-18.443
337,-18.467
338,-18.492
339,-18.516
340,-18.54
341,-18.564
342,-18.588
343,-18.612
344,-18.636
345,-18.66
346,-18.684
347,-18.708
348,-18.731
349,-18.755
350,-18.779
351,-18.802
352,-18.826
353,-18.849
354,-18.872
355,-18.896
356,-18.919
357,-18.942
358,-18.966
359,-18.989
360,-19.012
361,-19.035
362,-19.058
363,-19.081
364,-19.104
365,-19.126
366,-19.149
367,-19.172
368,-19.195
369,-19.217
370,-19.24
371,-19.262
372,-19.285
373,-19.307
374,-19.33
375,-19.352
376,-19.374
377,-19.397
378,-19.419
379,-19.441
380,-19.463
381,-19.485
382,-19.507
383,-19.529
384,-19.551
385,-19.573
386,-19.595
387,-19.616
388,-19.638
389,-19.66
390,-19.681
391,-19.703
392,-19.725
393,-19.746
394,-19.768
395,-19.789
396,-19.81
397,-19.832
398,-19.853
399,-19.874
400,-19.896
401,-19.917
402,-19.938
403,-19.959
404,-19.98
405,-20.001
406,-20.022
407,-20.043
408,-20.064
409,-20.085
410,-20.105
411,-20.126
412,-20.147
413,-20.167
414,-20.188
415,-20.209
416,-20.229
417,-20.25
418,-20.27
419,-20.291
420,-20.311
421,-20.331
422,-20.352
423,-20.372
424,-20.392
425,-20.412
426,-20.433
427,-20.453
428,-20.473
429,-20.493
430,-20.513
431,-20.533
432,-20.553
433,-20.573
434,-20.593
435,-20.612
436,-20.632
437,-20.652
438,-20.672
439,-20.691
440,-20.711
441,-20.731
442,-20.75
443,-20.77
444,-20.789
445,-20.809
446,-20.828
447,-20.848
448,-20.867
449,-20.886
450,-20.906
451,-20.925
452,-20.944
453,-20.963
454,-20.982
455,-21.002
456,-21.021
457,-21.04
458,-21.059
459,-21.078
460,-21.097
461,-21.116
462,-21.135
463,-21.153
464,-21.172
465,-21.191
466,-21.21
467,-21.229
468,-21.247
469,-21.266
470,-21.285
471,-21.303
472,-21.322
473,-21.34
474,-21.359
475,-21.377
476,-21.396
477,-21.414
478,-21.432
479,-21.451
480,-21.469
481,-21.487
482,-21.506
483,-21.524
484,-21.542
485,-21.56
486,-21.578
487,-21.597
488,-21.615
489,-21.633
490,-21.651
491,-21.669
492,-21.687
493,-21.705
494,-21.723
495,-21.74
496,-21.758
497,-21.776
498,-21.794
499,-21.812
500,-21.829
501,-21.847
502,-21.865
503,-21.882
504,-21.9
505,-21.918
506,-21.935
507,-21.953
508,-21.97
509,-21.988
510,-22.005
511,-22.023
512,-22.04
513,-22.057
514,-22.075
515,-22.092
516,-22.109
517,-22.127
518,-22.144
519,-22.161
520,-22.178
521,-22.196
522,-22.213
523,-22.23
524,-22.247
525,-22.264
526,-22.281
527,-22.298
528,-22.315
529,-22.332
530,-22.349
531,-22.366
532,-22.383
533,-22.399
534,-22.416
535,-22.433
536,-22.45
537,-22.467
538,-22.483
539,-22.5
540,-22.517
541,-22.533
542,-22.55
543,-22.567
544,-22.583
545,-22.6
546,-22.616
547,-22.633
548,-22.649
549,-22.666
550,-22.682
551,-22.699
552,-22.715
553,-22.731
554,-22.748
555,-22.764
556,-22.78
557,-22.797
558,-22.813
559,-22.829
560,-22.845
561,-22.862
562,-22.878
563,-22.894
564,-22.91
565,-22.926
566,-22.942
567,-22.958
568,-22.974
569,-22.99
570,-23.006
571,-23.022
572,-23.038
573,-23.054
574,-23.07
575,-23.086
576,-23.102
577,-23.117
578,-23.133
579,-23.149
580,-23.165
581,-23.181
582,-23.196
583,-23.212
584,-23.228
585,-23.243
586,-23.259
587,-23.275
588,-23.29
589,-23.306
590,-23.321
591,-23.337
592,-23.352
593,-23.368
594,-23.383
595,-23.399
596,-23.414
597,-23.43
598,-23.445
599,-23.46
600,-23.476
601,-23.491
602,-23.506
603,-23.522
604,-23.537
605,-23.552
606,-23.567
607,-23.583
608,-23.598
609,-23.613
610,-23.628
611,-23.643
612,-23.658
613,-23.673
614,-23.688
615,-23.703
616,-23.719
617,-23.734
618,-23.749
619,-23.763
620,-23.778
621,-23.793
622,-23.808
623,-23.823
624,-23.838
625,-23.853
626,-23.868
627,-23.883
628,-23.897
629,-23.912
630,-23.927
631,-23.942
632,-23.956
633,-23.971
634,-23.986
635,-24.001
636,-24.015
637,-24.03
638,-24.044
639,-24.059
640,-24.074
641,-24.088
642,-24.103
643,-24.117
644,-24.132
645,-24.146
646,-24.161
647,-24.175
648,-24.19
649,-24.204
650,-24.219
651,-24.233
652,-24.247
653,-24.262
654,-24.276
655,-24.29
656,-24.305
657,-24.319
658,-24.333
659,-24.348
660,-24.362
661,-24.376
662,-24.39
663,-24.404
664,-24.419
665,-24.433
666,-24.447
667,-24.461
668,-24.475
669,-24.489
670,-24.503
671,-24.517
672,-24.531
673,-24.545
674,-24.559
675,-24.573
676,-24.587
677,-24.601
678,-24.615
679,-24.629
680,-24.643
681,-24.657
682,-24.671
683,-24.685
684,-24.699
685,-24.713
686,-24.726
687,-24.74
688,-24.754
689,-24.768
690,-24.782
691,-24.795
692,-24.809
693,-24.823
694,-24.836
695,-24.85
696,-24.864
697,-24.877
698,-24.891
699,-24.905
700,-24.918
701,-24.932
702,-24.945
703,-24.959
704,-24.973
705,-24.986
706,-25
707,-25.013
708,-25.027
709,-25.04
710,-25.054
711,-25.067
712,-25.08
713,-25.094
714,-25.107
715,-25.121
716,-25.134
717,-25.147
718,-25.161
719,-25.174
720,-25.187
721,-25.201
722,-25.214
723,-25.227
724,-25.24
725,-25.254
726,-25.267
727,-25.28
728,-25.293
729,-25.307
730,-25.32
731,-25.333
732,-25.346
733,-25.359
734,-25.372
735,-25.385
736,-25.399
737,-25.412
738,-25.425
739,-25.438
740,-25.451
741,-25.464
742,-25.477
743,-25.49
744,-25.503
745,-25.516
746,-25.529
747,-25.542
748,-25.555
749,-25.568
750,-25.58
751,-25.593
752,-25.606
753,-25.619
754,-25.632
755,-25.645
756,-25.658
757,-25.67
758,-25.683
759,-25.696
760,-25.709
761,-25.722
762,-25.734
763,-25.747
764,-25.76
765,-25.773
766,-25.785
767,-25.798
768,-25.811
769,-25.823
770,-25.836
771,-25.849
772,-25.861
773,-25.874
774,-25.886
775,-25.899
776,-25.912
777,-25.924
778,-25.937
779,-25.949
780,-25.962
781,-25.974
782,-25.987
783,-25.999
784,-26.012
785,-26.024
786,-26.037
787,-26.049
788,-26.062
789,-26.074
790,-26.086
791,-26.099
792,-26.111
793,-26.124
794,-26.136
795,-26.148
796,-26.161
797,-26.173
798,-26.185
799,-26.198
800,-26.21
801,-26.222
802,-26.234
803,-26.247
804,-26.259
805,-26.271
806,-26.283
807,-26.296
808,-26.308
809,-26.32
810,-26.332
811,-26.344
812,-26.356
813,-26.369
814,-26.381
815,-26.393
816,-26.405
817,-26.417
818,-26.429
819,-26.441
820,-26.453
821,-26.465
822,-26.477
823,-26.489
824,-26.501
825,-26.513
826,-26.525
827,-26.537
828,-26.549
829,-26.561
830,-26.573
831,-26.585
832,-26.597
833,-26.609
834,-26.621
835,-26.633
836,-26.645
837,-26.657
838,-26.669
839,-26.681
840,-26.692
841,-26.704
842,-26.716
843,-26.728
844,-26.74
845,-26.751
846,-26.763
847,-26.775
848,-26.787
849,-26.799
850,-26.81
851,-26.822
852,-26.834
853,-26.846
854,-26.857
855,-26.869
856,-26.881
857,-26.892
858,-26.904
859,-26.916
860,-26.927
861,-26.939
862,-26.951
863,-26.962
864,-26.974
865,-26.985
866,-26.997
867,-27.009
868,-27.02
869,-27.032
870,-27.043
871,-27.055
872,-27.066
873,-27.078
874,-27.089
875,-27.101
876,-27.112
877,-27.124
878,-27.135
879,-27.147
880,-27.158
881,-27.17
882,-27.181
883,-27.192
884,-27.204
885,-27.215
886,-27.227
887,-27.238
888,-27.249
889,-27.261
890,-27.272
891,-27.283
892,-27.295
893,-27.306
894,-27.317
895,-27.329
896,-27.34
897,-27.351
898,-27.363
899,-27.374
900,-27.385
901,-27.396
902,-27.408
903,-27.419
904,-27.43
905,-27.441
906,-27.453
907,-27.464
908,-27.475
909,-27.486
910,-27.497
911,-27.509
912,-27.52
913,-27.531
914,-27.542
915,-27.553
916,-27.564
917,-27.575
918,-27.586
919,-27.598
920,-27.609
921,-27.62
922,-27.631
923,-27.642
924,-27.653
925,-27.664
926,-27.675
927,-27.686
928,-27.697
929,-27.708
930,-27.719
931,-27.73
932,-27.741
933,-27.752
934,-27.763
935,-27.774
936,-27.785
937,-27.796
938,-27.807
939,-27.818
940,-27.829
941,-27.84
942,-27.85
943,-27.861
944,-27.872
945,-27.883
946,-27.894
947,-27.905
948,-27.916
949,-27.926
950,-27.937
951,-27.948
952,-27.959
953,-27.97
954,-27.981
955,-27.991
956,-28.002
957,-28.013
958,-28.024
959,-28.034
960,-28.045
961,-28.056
962,-28.067
963,-28.077
964,-28.088
965,-28.099
966,-28.11
967,-28.12
968,-28.131
969,-28.142
970,-28.152
971,-28.163
972,-28.174
973,-28.184
974,-28.195
975,-28.206
976,-28.216
977,-28.227
978,-28.237
979,-28.248
980,-28.259
981,-28.269
982,-28.28
983,-28.29
984,-28.301
985,-28.312
986,-28.322
987,-28.333
988,-28.343
989,-28.354
990,-28.364
991,-28.375
992,-28.385
993,-28.396
994,-28.406
995,-28.417
996,-28.427
997,-28.438
998,-28.448
999,-28.459
1000,-28.469


==> figs/10_middle_section/line1.csv <==
45, 0
45, -13


==> figs/10_middle_section/line2.csv <==
90, 0
90, -23


==> figs/10_middle_section/multiple_SF.csv <==
6.8345e-13,0.14132
3.1691e-13,0.1322
7.9288e-13,0.12314
6.8726e-13,0.11413
1.2474e-12,0.10517
1.5243e-12,0.096249
1.1473e-12,0.087371
6.9595e-13,0.078531
2.687e-13,0.069723
1.5806e-12,0.060944
8.9274e-13,0.052191
1.1501e-12,0.043459
1.5451e-12,0.034746
2.0374e-12,0.026047
8.9917e-13,0.017359
1.0215e-12,0.0086775
1.2871e-12,2.4665e-12
1.1966e-12,0.0086775
1.8835e-12,0.017359
1.2166e-12,0.026047
7.4246e-13,0.034746
1.486e-12,0.043459
4.6727e-13,0.052191
4.3497e-13,0.060944
6.3037e-13,0.069723
8.1754e-13,0.078531
1.2615e-12,0.087371
8.4124e-13,0.096249
2.3266e-12,0.10517
2.0126e-12,0.11413
1.5254e-12,0.12314
1.0773e-12,0.1322
4.9771e-13,0.14132
6.8504e-13,0.1505
2.2688e-13,0.15975
1.3798e-12,0.16906
8.2574e-13,0.17845
4.1723e-13,0.18791
8.7262e-13,0.19746
5.3472e-13,0.2071
1.9388e-12,0.21683
3.1996e-13,0.22665
3.1202e-13,0.23658
3.7963e-13,0.24661
6.6796e-13,0.25676
1.323e-12,0.26703
8.2342e-13,0.27742
5.727e-13,0.28794
8.8685e-13,0.2986
7.3801e-13,0.3094
7.5535e-13,0.32035
8.3096e-13,0.33146
1.605e-12,0.34272
1.9395e-12,0.35416
7.2109e-13,0.36578
5.0164e-13,0.37758
4.2191e-13,0.38958
6.9471e-13,0.40178
3.9616e-13,0.41419
4.6916e-13,0.42682
1.2054e-12,0.43969
1.827e-12,0.45279
7.4838e-13,0.46614
9.7356e-13,0.47976
4.9921e-13,0.49365
4.7363e-13,0.50782
1.2688e-12,0.52229
9.8872e-13,0.53708
9.3695e-13,0.55219
1.5795e-12,0.56764
1.4288e-12,0.58344
7.6802e-13,0.59962
1.0234e-12,0.61618
1.191e-12,0.63316
7.6681e-13,0.65055
1.1589e-12,0.6684
6.5246e-13,0.68671
1.3594e-12,0.70551
1.2001e-12,0.72482
1.7952e-12,0.74467
1.7966e-12,0.76509
1.804e-12,0.7861
6.6462e-13,0.80773
1.1594e-12,0.83002
1.7672e-12,0.85299
1.3667e-12,0.8767
1.9647e-12,0.90117
8.074e-13,0.92644
3.722e-13,0.95257
1.3031e-12,0.97959
6.0722e-13,1.0076
1.0847e-12,1.0365
2.1316e-13,1.0666
1.1907e-12,1.0978
7.4531e-13,1.1301
1.6911e-12,1.1638
9.4678e-13,1.1987
5.7339e-13,1.2352
5.396e-13,1.2731
7.0666e-13,1.3127
7.7649e-13,1.354
1.3616e-12,1.3972
1.3243e-12,1.4424
1.278e-12,1.4897
6.9172e-13,1.5393
1.0703e-12,1.5914
1.1389e-12,1.6461
8.5081e-13,1.7038
1.2272e-12,1.7645
1.7206e-12,1.8286
1.4034e-12,1.8963
1.021e-12,1.968
1.204e-12,2.044
1.2738e-13,2.1247
9.85e-13,2.2106
9.1678e-13,2.3021
1.2599e-12,2.3998
1.3268e-12,2.5043
1.938e-12,2.6164
1.3688e-12,2.7368
1.1579e-12,2.8665
1.1594e-12,3.0064
4.9527e-13,3.1577
8.2324e-13,3.3219
1.8414e-13,3.5003
1.0782e-12,3.6948
1.5265e-12,3.9074
1.5242e-12,4.1403
1.0373e-12,4.3962
2.8996e-13,4.6781
9.3815e-13,4.9893
1.0777e-12,5.3338
7.6479e-13,5.7159
5.8722e-13,6.1408
9.6949e-13,6.6139
2.1625e-12,7.1416
1.9232e-12,7.7308
8.7783e-13,8.389
1.2001e-12,9.1246
2.3667e-13,9.946
6.1148e-13,10.862
4.5461e-13,11.883
1.7748e-12,13.016
1.5977e-12,14.27
2.1486e-12,15.65
1.2381e-12,17.161
1.0666e-12,18.803
7.3948e-13,20.572
2.3581e-12,22.456
1.2807e-12,24.437
1.2981e-12,26.486
1.0203e-12,28.564
1.7571e-12,30.617
1.478e-12,32.581
1.5283e-12,34.374
3.8468e-13,35.907
2.3508e-13,37.08
3.1484e-13,37.793
4.5402e-13,37.954
6.5719e-13,37.496
1.1823e-12,36.399
9.0243e-13,34.717
3.7114e-13,32.618
7.5149e-13,30.423
2.1226e-12,28.612
2.1229e-12,27.738
1.8652e-12,28.163
1.1994e-12,29.777
1.727e-12,32.008
3.1076e-12,34.101
1.3005e-12,35.378
9.3512e-13,35.41
4.1972e-13,34.128
3.1874e-13,31.938
5.6442e-13,29.777
6.906e-13,28.859
6.8524e-13,29.839
8.8681e-13,32.085
2.3101e-13,34.165
1.046e-12,34.842
1.8755e-13,33.685
4.7573e-13,31.348
7.387e-13,29.519
6.8154e-13,29.843
7.1532e-13,32.051
1.2966e-12,34.117
7.0797e-13,34.272
3.0576e-13,32.341
1.1995e-12,30.065
6.0121e-13,29.942
1.2317e-13,32.162
7.119e-13,34.114
3.3873e-13,33.644
2.6601e-13,31.222
3.1024e-13,29.823
1.1783e-12,31.444
8.3708e-13,33.77
1.3797e-12,33.641
8.7286e-13,31.193
5.0649e-13,30.004
7.2892e-13,32.044
6.9599e-13,33.956
9.0475e-13,32.732
6.8258e-13,30.294
1.2558e-12,30.958
3.5204e-13,33.499
7.8923e-13,33.305
1.1319e-12,30.702
6.0659e-13,30.712
1.1083e-12,33.326
5.9327e-13,33.253
2.0426e-12,30.626
1.9165e-12,31.037
1.6221e-12,33.572
4.9883e-13,32.641
1.337e-12,30.297
4.4482e-13,32.037
8.0414e-13,33.676
1.3533e-12,31.321
1.6624e-12,30.725
5.5001e-13,33.398
5.9711e-13,32.509
1.7445e-12,30.353
2.4138e-13,32.673
9.8731e-13,33.176
9.2671e-13,30.507
1.0579e-12,32.112
1.2226e-12,33.412
8.4286e-13,30.695
1.0288e-12,31.897
2.1095e-12,33.43
1.1535e-12,30.705
5.1499e-13,32.032
1.6834e-12,33.291
1.8449e-12,30.556
6.7053e-13,32.491
2.0774e-12,32.877
2.2263e-12,30.489
2.1142e-12,33.134
2.7448e-12,32.022
1.9659e-12,30.953
2.3802e-13,33.496
6.013e-13,30.915
5.5124e-13,32.193
3.4253e-13,32.849
1.4592e-12,30.596
1.5652e-12,33.387
1.2779e-12,31.197
1.6995e-12,32.029
1.4622e-12,32.821
1.9318e-12,30.69
2.0446e-12,33.445
1.2607e-12,30.81
1.5044e-12,32.717
2.3089e-12,31.965
5.8377e-12,31.491
512,33.033
5.8375e-12,30.687
2.3083e-12,33.429
1.5062e-12,30.632
1.2607e-12,33.193
2.0435e-12,31.105
1.9316e-12,32.63
1.462e-12,31.74
1.6995e-12,32.028
1.2775e-12,32.293
1.5643e-12,31.548
1.4565e-12,32.679
3.4253e-13,31.233
5.5218e-13,32.905
5.9958e-13,31.065
2.3638e-13,33.005
1.9659e-12,31.014
2.7468e-12,33.005
2.1139e-12,31.065
2.2265e-12,32.905
2.0774e-12,31.233
6.7117e-13,32.679
1.8462e-12,31.548
1.6824e-12,32.293
5.1499e-13,32.028
1.1533e-12,31.74
2.1082e-12,32.63
1.029e-12,31.105
8.4286e-13,33.193
1.2232e-12,30.632
1.058e-12,33.429
9.2751e-13,30.687
9.8731e-13,33.033
2.4305e-13,31.491
1.7448e-12,31.965
5.9926e-13,32.717
5.5001e-13,30.81
1.6641e-12,33.445
1.3545e-12,30.69
8.0309e-13,32.821
4.4482e-13,32.029
1.3362e-12,31.197
5.0032e-13,33.387
1.621e-12,30.596
1.9165e-12,32.849
2.0432e-12,32.193
5.9295e-13,30.915
1.109e-12,33.496
6.0659e-13,30.953
1.1309e-12,32.022
7.901e-13,33.134
3.5102e-13,30.489
1.2558e-12,32.877
6.8161e-13,32.491
9.0522e-13,30.556
6.9569e-13,33.291
7.2892e-13,32.032
5.0794e-13,30.705
8.7299e-13,33.43
1.3805e-12,31.897
8.3708e-13,30.695
1.1784e-12,33.412
3.1007e-13,32.112
2.64e-13,30.507
3.3873e-13,33.176
7.1326e-13,32.673
1.2274e-13,30.353
6.0041e-13,32.509
1.1995e-12,33.398
3.0468e-13,30.725
7.0788e-13,31.321
1.2974e-12,33.676
7.1532e-13,32.037
6.8297e-13,30.297
7.393e-13,32.641
4.7464e-13,33.572
1.8755e-13,31.037
1.0446e-12,30.626
2.3003e-13,33.253
8.8464e-13,33.326
6.8524e-13,30.712
6.9149e-13,30.702
5.6379e-13,33.305
3.1851e-13,33.499
4.1972e-13,30.958
9.3604e-13,30.294
1.3e-12,32.732
3.1078e-12,33.956
1.727e-12,32.044
1.1983e-12,30.004
1.8645e-12,31.193
2.1232e-12,33.641
2.1226e-12,33.77
7.5033e-13,31.444
3.7057e-13,29.823
9.0268e-13,31.222
1.1823e-12,33.644
6.5556e-13,34.114
4.5314e-13,32.162
3.1687e-13,29.942
2.3508e-13,30.065
3.8397e-13,32.341
1.5277e-12,34.272
1.4793e-12,34.117
1.7571e-12,32.051
1.0205e-12,29.843
1.2984e-12,29.519
1.2808e-12,31.348
2.3581e-12,33.685
7.4009e-13,34.842
1.0661e-12,34.165
1.2381e-12,32.085
2.1486e-12,29.839
1.5976e-12,28.859
1.7746e-12,29.777
4.5377e-13,31.938
6.1148e-13,34.128
2.3699e-13,35.41
1.1986e-12,35.378
8.7838e-13,34.101
1.9232e-12,32.008
2.1638e-12,29.777
9.6949e-13,28.163
5.8976e-13,27.738
7.6479e-13,28.612
1.0779e-12,30.423
9.388e-13,32.618
2.8776e-13,34.717
1.0373e-12,36.399
1.5247e-12,37.496
1.5262e-12,37.954
1.077e-12,37.793
1.8414e-13,37.08
8.2319e-13,35.907
4.9514e-13,34.374
1.1577e-12,32.581
1.1579e-12,30.617
1.3685e-12,28.564
1.9366e-12,26.486
1.3251e-12,24.437
1.2599e-12,22.456
9.1707e-13,20.572
9.8643e-13,18.803
1.2622e-13,17.161
1.204e-12,15.65
1.0214e-12,14.27
1.4028e-12,13.016
1.7193e-12,11.883
1.2272e-12,10.862
8.5148e-13,9.946
1.1395e-12,9.1246
1.0713e-12,8.389
6.9172e-13,7.7308
1.2773e-12,7.1416
1.325e-12,6.6139
1.36e-12,6.1408
7.7649e-13,5.7159
7.0597e-13,5.3338
5.4004e-13,4.9893
5.7546e-13,4.6781
9.4678e-13,4.3962
1.6909e-12,4.1403
7.4582e-13,3.9074
1.1907e-12,3.6948
2.1316e-13,3.5003
1.0871e-12,3.3219
6.0668e-13,3.1577
1.3033e-12,3.0064
3.722e-13,2.8665
8.1017e-13,2.7368
1.9634e-12,2.6164
1.3652e-12,2.5043
1.7672e-12,2.3998
1.1586e-12,2.3021
6.6461e-13,2.2106
1.8048e-12,2.1247
1.7966e-12,2.044
1.7965e-12,1.968
1.1985e-12,1.8963
1.3594e-12,1.8286
6.5246e-13,1.7645
1.1616e-12,1.7038
7.6741e-13,1.6461
1.1922e-12,1.5914
1.0234e-12,1.5393
7.7025e-13,1.4897
1.4298e-12,1.4424
1.5788e-12,1.3972
9.3695e-13,1.354
9.8832e-13,1.3127
1.2698e-12,1.2731
4.735e-13,1.2352
4.9921e-13,1.1987
9.7468e-13,1.1638
7.489e-13,1.1301
1.8281e-12,1.0978
1.2054e-12,1.0666
4.674e-13,1.0365
3.9514e-13,1.0076
6.942e-13,0.97959
4.2191e-13,0.95257
5.0255e-13,0.92644
7.2058e-13,0.90117
1.9421e-12,0.8767
1.605e-12,0.85299
8.3217e-13,0.83002
7.5385e-13,0.80773
7.3873e-13,0.7861
8.8685e-13,0.76509
5.7283e-13,0.74467
8.2391e-13,0.72482
1.3196e-12,0.70551
6.6796e-13,0.68671
3.8169e-13,0.6684
3.1163e-13,0.65055
3.2009e-13,0.63316
1.9388e-12,0.61618
5.3252e-13,0.59962
8.7231e-13,0.58344
4.1689e-13,0.56764
8.2574e-13,0.55219
1.3806e-12,0.53708
2.2639e-13,0.52229
6.8469e-13,0.50782
4.9771e-13,0.49365
1.0769e-12,0.47976
1.5253e-12,0.46614
2.013e-12,0.45279
2.3266e-12,0.43969
8.4172e-13,0.42682
1.2626e-12,0.41419
8.188e-13,0.40178
6.3037e-13,0.38958
4.3544e-13,0.37758
4.6659e-13,0.36578
1.4849e-12,0.35416
7.4246e-13,0.34272
1.2151e-12,0.33146
1.8828e-12,0.32035
1.1956e-12,0.3094
1.2871e-12,0.2986
1.0216e-12,0.28794
8.9925e-13,0.27742
2.0385e-12,0.26703
1.5451e-12,0.25676
1.1501e-12,0.24661
8.9385e-13,0.23658
1.5809e-12,0.22665
2.687e-13,0.21683
6.9673e-13,0.2071
1.1457e-12,0.19746
1.5223e-12,0.18791
1.2474e-12,0.17845
6.8845e-13,0.16906
7.9288e-13,0.15975
3.1634e-13,0.1505


==> figs/11_self_range/selfRange.csv <==
0,0
0,0.5384
50,0.90659
100,0.99975
200,1


==> figs/12_active_dataRate_latency/data/latency_bar.csv <==
1,0.0128,0.06144,0.06144
16,0.0256,0.06144,0.06144
32,0.0512,0.06144,0.06144
64,0.0896,0.06144,0.06144
96,0.128,0.06144,0.06144
128,0.1664,0.06144,0.06144
160,0.2176,0.06144,0.06144
192,0.256,0.06144,0.06144
224,0.2944,0.06144,0.06144
256,0.3328,0.06144,0.06144


==> figs/12_active_dataRate_latency/data/link_rate_bar_d5.csv <==
1,3125,500,649.41,1.2747,651.04
16,31250,5000,10390,4.6766,10417
32,31250,5000,20782,5.9988,20833
64,31250,5000,41566,8.8175,41667
96,31250,5000,60309,77.656,62500
128,31250,5000,80440,48.642,83333
160,31250,5000,1.0055e+05,68.227,1.0417e+05
192,31250,5000,1.1384e+05,264.35,1.25e+05
224,31250,5000,1.3274e+05,292.38,1.4583e+05
256,31250,5000,1.5167e+05,309.74,1.6667e+05


==> figs/12_active_dataRate_latency/data/phy_rate_bar.csv <==
1,15625,2500,975.39,1.2005,976.56
16,90625,14500,15588,6.8196,15625
32,90625,14500,31169,12.374,31250
64,90625,14500,62350,16.048,62500
96,90625,14500,90526,87.885,93750
128,90625,14500,1.206e+05,115.96,1.25e+05
160,90625,14500,1.5085e+05,101.26,1.5625e+05
192,90625,14500,1.7064e+05,361.26,1.875e+05
224,90625,14500,1.9915e+05,507.93,2.1875e+05
256,90625,14500,2.2749e+05,426.04,2.5e+05


==> figs/13_choir_compare/bench_active_FO.csv <==
-3694.3,0
-3694.3,0.027108
-3633.3,0.1004
-2778.8,0.13554
-2717.8,0.2008
-947.76,0.21687
-886.73,0.29719
-581.55,0.35542
-520.51,0.39759
517.08,0.45683
578.12,0.59639
639.15,0.59839
822.26,0.67671
883.29,0.6988
1493.6,0.75904
1554.7,0.7992
1798.8,0.85241
1859.9,0.8996
2470.2,0.94578
2531.2,1


==> figs/13_choir_compare/bench_passive_FO.csv <==
-101.73,0
-101.73,0.0066762
-40.69,0.29041
20.345,0.88412
81.38,0.99762
142.42,1


==> figs/16_bench_power_variance/high_SNR_far_adjust.csv <==
-1.2115,0
-1.2115,0.0024691
-1.1381,0.0049383
-1.026,0.0074074
-1.0232,0.0098765
-0.9923,0.012346
-0.95498,0.014815
-0.95355,0.017284
-0.87994,0.019753
-0.82319,0.022222
-0.80842,0.024691
-0.79358,0.02716
-0.79283,0.02963
-0.78608,0.032099
-0.78098,0.034568
-0.77804,0.037037
-0.77759,0.039506
-0.77518,0.041975
-0.76789,0.044444
-0.76284,0.046914
-0.76134,0.049383
-0.75756,0.051852
-0.75022,0.054321
-0.74752,0.05679
-0.73414,0.059259
-0.72956,0.061728
-0.72643,0.064198
-0.72417,0.066667
-0.72128,0.069136
-0.7154,0.071605
-0.71391,0.074074
-0.71341,0.076543
-0.7051,0.079012
-0.69617,0.081481
-0.69536,0.083951
-0.69143,0.08642
-0.68416,0.088889
-0.68157,0.091358
-0.67939,0.093827
-0.67621,0.096296
-0.6692,0.098765
-0.66917,0.10123
-0.66825,0.1037
-0.6682,0.10617
-0.66763,0.10864
-0.65862,0.11111
-0.65832,0.11358
-0.65661,0.11605
-0.65551,0.11852
-0.65478,0.12099
-0.65453,0.12346
-0.65039,0.12593
-0.64411,0.1284
-0.64336,0.13086
-0.63944,0.13333
-0.63925,0.1358
-0.63697,0.13827
-0.63259,0.14074
-0.63021,0.14321
-0.62962,0.14568
-0.61638,0.14815
-0.61344,0.15062
-0.6117,0.15309
-0.60372,0.15556
-0.60309,0.15802
-0.60145,0.16049
-0.60038,0.16296
-0.59974,0.16543
-0.59894,0.1679
-0.59677,0.17037
-0.59572,0.17284
-0.59331,0.17531
-0.59319,0.17778
-0.59245,0.18025
-0.59066,0.18272
-0.58839,0.18519
-0.58333,0.18765
-0.5833,0.19012
-0.58221,0.19259
-0.58073,0.19506
-0.56527,0.19753
-0.55492,0.2
-0.55378,0.20247
-0.55004,0.20494
-0.54706,0.20741
-0.54082,0.20988
-0.53716,0.21235
-0.53687,0.21481
-0.53497,0.21728
-0.53464,0.21975
-0.53409,0.22222
-0.52979,0.22469
-0.52826,0.22716
-0.52276,0.22963
-0.52187,0.2321
-0.51286,0.23457
-0.50978,0.23704
-0.50953,0.23951
-0.50897,0.24198
-0.50525,0.24444
-0.50279,0.24691
-0.49784,0.24938
-0.49485,0.25185
-0.49106,0.25432
-0.48735,0.25679
-0.48708,0.25926
-0.48694,0.26173
-0.48677,0.2642
-0.4852,0.26667
-0.48004,0.26914
-0.47365,0.2716
-0.47329,0.27407
-0.47213,0.27654
-0.45375,0.27901
-0.45167,0.28148
-0.44521,0.28395
-0.44317,0.28642
-0.43577,0.28889
-0.43363,0.29136
-0.43255,0.29383
-0.43029,0.2963
-0.43001,0.29877
-0.42922,0.30123
-0.4286,0.3037
-0.42698,0.30617
-0.42286,0.30864
-0.41838,0.31111
-0.41395,0.31358
-0.41173,0.31605
-0.41047,0.31852
-0.4054,0.32099
-0.40344,0.32346
-0.40317,0.32593
-0.39046,0.3284
-0.3862,0.33086
-0.3851,0.33333
-0.382,0.3358
-0.38126,0.33827
-0.37479,0.34074
-0.36346,0.34321
-0.36201,0.34568
-0.34939,0.34815
-0.33612,0.35062
-0.3232,0.35309
-0.32014,0.35556
-0.28214,0.35802
-0.22006,0.36049
-0.1495,0.36296
-0.14142,0.36543
-0.066085,0.3679
-0.064328,0.37037
-0.063685,0.37284
-0.055891,0.37531
-0.055651,0.37778
-0.04676,0.38025
-0.045525,0.38272
-0.034401,0.38519
-0.032524,0.38765
-0.03188,0.39012
-0.028818,0.39259
-0.028624,0.39506
-0.025613,0.39753
-0.015103,0.4
0.035412,0.40247
0.063691,0.40494
0.097872,0.40741
0.10118,0.40988
0.11407,0.41235
0.11616,0.41481
0.11944,0.41728
0.1238,0.41975
0.12793,0.42222
0.12824,0.42469
0.13438,0.42716
0.13637,0.42963
0.13981,0.4321
0.14116,0.43457
0.14322,0.43704
0.14574,0.43951
0.15353,0.44198
0.15405,0.44444
0.15492,0.44691
0.15534,0.44938
0.15963,0.45185
0.16271,0.45432
0.16666,0.45679
0.17346,0.45926
0.19338,0.46173
0.20555,0.4642
0.20637,0.46667
0.20838,0.46914
0.21017,0.4716
0.21105,0.47407
0.21213,0.47654
0.21463,0.47901
0.21728,0.48148
0.22013,0.48395
0.22161,0.48642
0.22385,0.48889
0.22521,0.49136
0.22741,0.49383
0.23063,0.4963
0.23208,0.49877
0.23268,0.50123
0.23294,0.5037
0.23302,0.50617
0.23304,0.50864
0.2346,0.51111
0.23587,0.51358
0.23721,0.51605
0.24279,0.51852
0.24338,0.52099
0.24608,0.52346
0.24658,0.52593
0.24789,0.5284
0.24793,0.53086
0.24833,0.53333
0.2491,0.5358
0.24968,0.53827
0.25056,0.54074
0.2513,0.54321
0.25226,0.54568
0.25266,0.54815
0.25316,0.55062
0.25397,0.55309
0.25412,0.55556
0.25564,0.55802
0.25582,0.56049
0.25624,0.56296
0.25739,0.56543
0.25779,0.5679
0.2581,0.57037
0.25965,0.57284
0.25965,0.57531
0.26011,0.57778
0.26018,0.58025
0.26116,0.58272
0.26165,0.58519
0.26234,0.58765
0.26267,0.59012
0.26287,0.59259
0.26475,0.59506
0.26514,0.59753
0.26638,0.6
0.26658,0.60247
0.26828,0.60494
0.26843,0.60741
0.26933,0.60988
0.2719,0.61235
0.27281,0.61481
0.2793,0.61728
0.28038,0.61975
0.281,0.62222
0.28181,0.62469
0.28209,0.62716
0.28216,0.62963
0.28394,0.6321
0.28452,0.63457
0.28547,0.63704
0.28559,0.63951
0.28563,0.64198
0.28602,0.64444
0.28714,0.64691
0.28786,0.64938
0.28989,0.65185
0.29079,0.65432
0.29516,0.65679
0.30398,0.65926
0.3073,0.66173
0.311,0.6642
0.3229,0.66667
0.32773,0.66914
0.33052,0.6716
0.33187,0.67407
0.33383,0.67654
0.33648,0.67901
0.33933,0.68148
0.3414,0.68395
0.34171,0.68642
0.34826,0.68889
0.35097,0.69136
0.35142,0.69383
0.35352,0.6963
0.35428,0.69877
0.35926,0.70123
0.35982,0.7037
0.36135,0.70617
0.36167,0.70864
0.3618,0.71111
0.36204,0.71358
0.36214,0.71605
0.36281,0.71852
0.36292,0.72099
0.36396,0.72346
0.36621,0.72593
0.36813,0.7284
0.3685,0.73086
0.36876,0.73333
0.37076,0.7358
0.37131,0.73827
0.37135,0.74074
0.37232,0.74321
0.37346,0.74568
0.3736,0.74815
0.37402,0.75062
0.37557,0.75309
0.37571,0.75556
0.37695,0.75802
0.37697,0.76049
0.37717,0.76296
0.37939,0.76543
0.38028,0.7679
0.38083,0.77037
0.38285,0.77284
0.38304,0.77531
0.38561,0.77778
0.38757,0.78025
0.38941,0.78272
0.39118,0.78519
0.39213,0.78765
0.39255,0.79012
0.39361,0.79259
0.39367,0.79506
0.39532,0.79753
0.3966,0.8
0.39848,0.80247
0.39902,0.80494
0.4004,0.80741
0.40199,0.80988
0.40442,0.81235
0.40592,0.81481
0.40603,0.81728
0.4061,0.81975
0.40933,0.82222
0.4126,0.82469
0.417,0.82716
0.41737,0.82963
0.41949,0.8321
0.42008,0.83457
0.42444,0.83704
0.42646,0.83951
0.42669,0.84198
0.42827,0.84444
0.4364,0.84691
0.44019,0.84938
0.44691,0.85185
0.44766,0.85432
0.44992,0.85679
0.47073,0.85926
0.47726,0.86173
0.48781,0.8642
0.49131,0.86667
0.49417,0.86914
0.50271,0.8716
0.50552,0.87407
0.51569,0.87654
0.5177,0.87901
0.52093,0.88148
0.523,0.88395
0.53625,0.88642
0.54638,0.88889
0.54679,0.89136
0.54729,0.89383
0.5518,0.8963
0.5569,0.89877
0.56811,0.90123
0.57225,0.9037
0.57267,0.90617
0.57512,0.90864
0.57791,0.91111
0.58284,0.91358
0.58345,0.91605
0.58416,0.91852
0.58422,0.92099
0.59177,0.92346
0.601,0.92593
0.60189,0.9284
0.60333,0.93086
0.60339,0.93333
0.60473,0.9358
0.60599,0.93827
0.60754,0.94074
0.6091,0.94321
0.60941,0.94568
0.61386,0.94815
0.61585,0.95062
0.61602,0.95309
0.61676,0.95556
0.61744,0.95802
0.61927,0.96049
0.6277,0.96296
0.62873,0.96543
0.63561,0.9679
0.63743,0.97037
0.64782,0.97284
0.65026,0.97531
0.66496,0.97778
0.66587,0.98025
0.66747,0.98272
0.67387,0.98519
0.67408,0.98765
0.6808,0.99012
0.68367,0.99259
0.69418,0.99506
0.71936,0.99753
0.71989,1


==> figs/16_bench_power_variance/high_SNR_far_not_adjust.csv <==
-0.45893,0
-0.45893,0.003876
-0.45383,0.0077519
-0.45014,0.011628
-0.44952,0.015504
-0.44769,0.01938
-0.44516,0.023256
-0.44324,0.027132
-0.44301,0.031008
-0.44065,0.034884
-0.43962,0.03876
-0.4393,0.042636
-0.43596,0.046512
-0.43272,0.050388
-0.4318,0.054264
-0.43072,0.05814
-0.43062,0.062016
-0.4298,0.065891
-0.42935,0.069767
-0.42925,0.073643
-0.42836,0.077519
-0.42679,0.081395
-0.42494,0.085271
-0.42459,0.089147
-0.4242,0.093023
-0.42311,0.096899
-0.42224,0.10078
-0.42108,0.10465
-0.42018,0.10853
-0.42002,0.1124
-0.41983,0.11628
-0.41949,0.12016
-0.4188,0.12403
-0.41873,0.12791
-0.41675,0.13178
-0.41635,0.13566
-0.41552,0.13953
-0.4136,0.14341
-0.40813,0.14729
-0.40712,0.15116
-0.40596,0.15504
-0.40592,0.15891
-0.40407,0.16279
-0.40356,0.16667
-0.4015,0.17054
-0.40027,0.17442
-0.40004,0.17829
-0.39817,0.18217
-0.39768,0.18605
-0.39524,0.18992
-0.39458,0.1938
-0.39368,0.19767
-0.39311,0.20155
-0.39225,0.20543
-0.39175,0.2093
-0.39043,0.21318
-0.38588,0.21705
-0.38573,0.22093
-0.38529,0.22481
-0.38516,0.22868
-0.3838,0.23256
-0.38069,0.23643
-0.38062,0.24031
-0.3785,0.24419
-0.37786,0.24806
-0.37729,0.25194
-0.37402,0.25581
-0.3722,0.25969
-0.37153,0.26357
-0.36076,0.26744
-0.35759,0.27132
-0.35667,0.27519
-0.35136,0.27907
-0.35036,0.28295
-0.34934,0.28682
-0.34683,0.2907
-0.34626,0.29457
-0.3461,0.29845
-0.3449,0.30233
-0.34067,0.3062
-0.3367,0.31008
-0.33651,0.31395
-0.327,0.31783
-0.32507,0.32171
-0.32295,0.32558
-0.30667,0.32946
-0.30594,0.33333
-0.29898,0.33721
-0.28071,0.34109
-0.27333,0.34496
-0.18913,0.34884
-0.18738,0.35271
-0.18673,0.35659
-0.17894,0.36047
-0.1787,0.36434
-0.16981,0.36822
-0.16857,0.37209
-0.15745,0.37597
-0.15557,0.37984
-0.15493,0.38372
-0.15187,0.3876
-0.15167,0.39147
-0.14866,0.39535
-0.13815,0.39922
-0.087637,0.4031
-0.059358,0.40698
0.03187,0.41085
0.070329,0.41473
0.082504,0.4186
0.083321,0.42248
0.085328,0.42636
0.087125,0.43023
0.087998,0.43411
0.089079,0.43798
0.091577,0.44186
0.094227,0.44574
0.097079,0.44961
0.1008,0.45349
0.10216,0.45736
0.10436,0.46124
0.10759,0.46512
0.10903,0.46899
0.10964,0.47287
0.10989,0.47674
0.10997,0.48062
0.11,0.4845
0.11155,0.48837
0.11282,0.49225
0.11416,0.49612
0.11974,0.5
0.12033,0.50388
0.12303,0.50775
0.12353,0.51163
0.12484,0.5155
0.12488,0.51938
0.12528,0.52326
0.12606,0.52713
0.12663,0.53101
0.12751,0.53488
0.12825,0.53876
0.12921,0.54264
0.12961,0.54651
0.13012,0.55039
0.13092,0.55426
0.13107,0.55814
0.1326,0.56202
0.13278,0.56589
0.13319,0.56977
0.13434,0.57364
0.13474,0.57752
0.13505,0.5814
0.1366,0.58527
0.13661,0.58915
0.13706,0.59302
0.13713,0.5969
0.13811,0.60078
0.13861,0.60465
0.13929,0.60853
0.13962,0.6124
0.13982,0.61628
0.1417,0.62016
0.14209,0.62403
0.14333,0.62791
0.14353,0.63178
0.14523,0.63566
0.14538,0.63953
0.14628,0.64341
0.14885,0.64729
0.14976,0.65116
0.15625,0.65504
0.15733,0.65891
0.15795,0.66279
0.15876,0.66667
0.15904,0.67054
0.15911,0.67442
0.16089,0.67829
0.16147,0.68217
0.16242,0.68605
0.16254,0.68992
0.16297,0.6938
0.16409,0.69767
0.16481,0.70155
0.16684,0.70543
0.16775,0.7093
0.17211,0.71318
0.18093,0.71705
0.18425,0.72093
0.18795,0.72481
0.20747,0.72868
0.21078,0.73256
0.21343,0.73643
0.21835,0.74031
0.23621,0.74419
0.23909,0.74806
0.23987,0.75194
0.25055,0.75581
0.2539,0.75969
0.25412,0.76357
0.26452,0.76744
0.2695,0.77132
0.27056,0.77519
0.27062,0.77907
0.27597,0.78295
0.27735,0.78682
0.28137,0.7907
0.28287,0.79457
0.28298,0.79845
0.28305,0.80233
0.28628,0.8062
0.28955,0.81008
0.29395,0.81395
0.29644,0.81783
0.30139,0.82171
0.30364,0.82558
0.30522,0.82946
0.31335,0.83333
0.31714,0.83721
0.32461,0.84109
0.32687,0.84496
0.34768,0.84884
0.35421,0.85271
0.36476,0.85659
0.36826,0.86047
0.37966,0.86434
0.38247,0.86822
0.39264,0.87209
0.39788,0.87597
0.42424,0.87984
0.42875,0.88372
0.43385,0.8876
0.44506,0.89147
0.44962,0.89535
0.45486,0.89922
0.45979,0.9031
0.4604,0.90698
0.46111,0.91085
0.46117,0.91473
0.46873,0.9186
0.47795,0.92248
0.48034,0.92636
0.48168,0.93023
0.48294,0.93411
0.48449,0.93798
0.48605,0.94186
0.48637,0.94574
0.49081,0.94961
0.49439,0.95349
0.49622,0.95736
0.50465,0.96124
0.50568,0.96512
0.51256,0.96899
0.51438,0.97287
0.54191,0.97674
0.54442,0.98062
0.55103,0.9845
0.55775,0.98837
0.56062,0.99225
0.59631,0.99612
0.59684,1


==> figs/16_bench_power_variance/high_SNR_near_adjust.csv <==
-5.2686,0
-5.2686,0.0017513
-4.8659,0.0035026
-4.8083,0.0052539
-4.7641,0.0070053
-4.6422,0.0087566
-4.4157,0.010508
-4.1508,0.012259
-4.0192,0.014011
-3.9057,0.015762
-3.862,0.017513
-3.8295,0.019264
-3.7312,0.021016
-3.7082,0.022767
-3.7017,0.024518
-3.6006,0.02627
-3.5573,0.028021
-3.5337,0.029772
-3.513,0.031524
-3.4196,0.033275
-3.4084,0.035026
-3.3473,0.036778
-3.3306,0.038529
-3.3121,0.04028
-3.2998,0.042032
-3.277,0.043783
-3.2708,0.045534
-3.1986,0.047285
-3.1195,0.049037
-3.1185,0.050788
-3.0198,0.052539
-2.9786,0.054291
-2.9696,0.056042
-2.9432,0.057793
-2.9355,0.059545
-2.9135,0.061296
-2.9097,0.063047
-2.8769,0.064799
-2.8732,0.06655
-2.8695,0.068301
-2.8425,0.070053
-2.8246,0.071804
-2.7746,0.073555
-2.7684,0.075306
-2.7593,0.077058
-2.7493,0.078809
-2.7467,0.08056
-2.7308,0.082312
-2.7077,0.084063
-2.6616,0.085814
-2.6461,0.087566
-2.6306,0.089317
-2.6153,0.091068
-2.6126,0.09282
-2.6067,0.094571
-2.5443,0.096322
-2.5249,0.098074
-2.5159,0.099825
-2.5017,0.10158
-2.4908,0.10333
-2.4525,0.10508
-2.412,0.10683
-2.3944,0.10858
-2.3568,0.11033
-2.3555,0.11208
-2.3433,0.11384
-2.3283,0.11559
-2.3249,0.11734
-2.3161,0.11909
-2.2813,0.12084
-2.2704,0.12259
-2.2599,0.12434
-2.2599,0.12609
-2.2501,0.12785
-2.2246,0.1296
-2.1714,0.13135
-2.1647,0.1331
-2.1614,0.13485
-2.1459,0.1366
-2.1286,0.13835
-2.0729,0.14011
-2.0496,0.14186
-2.0461,0.14361
-2.0329,0.14536
-2.0285,0.14711
-1.9806,0.14886
-1.9524,0.15061
-1.9439,0.15236
-1.9311,0.15412
-1.9285,0.15587
-1.9271,0.15762
-1.9262,0.15937
-1.9079,0.16112
-1.9073,0.16287
-1.9051,0.16462
-1.8982,0.16637
-1.8782,0.16813
-1.8644,0.16988
-1.8548,0.17163
-1.8225,0.17338
-1.8127,0.17513
-1.788,0.17688
-1.7838,0.17863
-1.7662,0.18039
-1.7513,0.18214
-1.751,0.18389
-1.7302,0.18564
-1.7258,0.18739
-1.7193,0.18914
-1.7001,0.19089
-1.6921,0.19264
-1.6918,0.1944
-1.689,0.19615
-1.6788,0.1979
-1.6573,0.19965
-1.6569,0.2014
-1.6516,0.20315
-1.6499,0.2049
-1.6473,0.20665
-1.6447,0.20841
-1.6426,0.21016
-1.6305,0.21191
-1.6228,0.21366
-1.5993,0.21541
-1.5979,0.21716
-1.584,0.21891
-1.5769,0.22067
-1.5601,0.22242
-1.5571,0.22417
-1.5516,0.22592
-1.5469,0.22767
-1.5271,0.22942
-1.5242,0.23117
-1.5238,0.23292
-1.512,0.23468
-1.508,0.23643
-1.4994,0.23818
-1.4761,0.23993
-1.4629,0.24168
-1.4398,0.24343
-1.4344,0.24518
-1.4305,0.24694
-1.4189,0.24869
-1.4165,0.25044
-1.3774,0.25219
-1.3728,0.25394
-1.3675,0.25569
-1.3581,0.25744
-1.3514,0.25919
-1.3424,0.26095
-1.3317,0.2627
-1.3314,0.26445
-1.3103,0.2662
-1.3083,0.26795
-1.2992,0.2697
-1.2896,0.27145
-1.2772,0.2732
-1.2696,0.27496
-1.2611,0.27671
-1.2579,0.27846
-1.2428,0.28021
-1.2396,0.28196
-1.2145,0.28371
-1.2081,0.28546
-1.1984,0.28722
-1.1972,0.28897
-1.1806,0.29072
-1.1648,0.29247
-1.1643,0.29422
-1.1609,0.29597
-1.1604,0.29772
-1.1486,0.29947
-1.1212,0.30123
-1.1093,0.30298
-1.1029,0.30473
-1.045,0.30648
-1.0415,0.30823
-1.0399,0.30998
-1.0394,0.31173
-1.0365,0.31349
-1.0314,0.31524
-1.0225,0.31699
-1.0204,0.31874
-1.0158,0.32049
-0.97266,0.32224
-0.95904,0.32399
-0.95346,0.32574
-0.94609,0.3275
-0.94185,0.32925
-0.93573,0.331
-0.93278,0.33275
-0.92248,0.3345
-0.91809,0.33625
-0.90403,0.338
-0.90402,0.33975
-0.89895,0.34151
-0.87848,0.34326
-0.87842,0.34501
-0.87207,0.34676
-0.86291,0.34851
-0.85315,0.35026
-0.85169,0.35201
-0.84716,0.35377
-0.84692,0.35552
-0.84224,0.35727
-0.84068,0.35902
-0.83765,0.36077
-0.83541,0.36252
-0.81797,0.36427
-0.80742,0.36602
-0.79792,0.36778
-0.78377,0.36953
-0.78022,0.37128
-0.77541,0.37303
-0.76582,0.37478
-0.76216,0.37653
-0.75706,0.37828
-0.73912,0.38004
-0.73868,0.38179
-0.72399,0.38354
-0.70909,0.38529
-0.70531,0.38704
-0.68414,0.38879
-0.68098,0.39054
-0.67487,0.39229
-0.66515,0.39405
-0.65435,0.3958
-0.64964,0.39755
-0.64524,0.3993
-0.64322,0.40105
-0.64096,0.4028
-0.6372,0.40455
-0.63058,0.4063
-0.62752,0.40806
-0.61535,0.40981
-0.61437,0.41156
-0.61209,0.41331
-0.59017,0.41506
-0.58842,0.41681
-0.58634,0.41856
-0.51955,0.42032
-0.50467,0.42207
-0.49502,0.42382
-0.49094,0.42557
-0.48976,0.42732
-0.48925,0.42907
-0.47766,0.43082
-0.46483,0.43257
-0.45579,0.43433
-0.44869,0.43608
-0.41319,0.43783
-0.39166,0.43958
-0.38812,0.44133
-0.38664,0.44308
-0.38339,0.44483
-0.38157,0.44658
-0.35068,0.44834
-0.34898,0.45009
-0.34826,0.45184
-0.34601,0.45359
-0.34537,0.45534
-0.33587,0.45709
-0.33391,0.45884
-0.33287,0.4606
-0.32468,0.46235
-0.31793,0.4641
-0.31557,0.46585
-0.31455,0.4676
-0.31068,0.46935
-0.30243,0.4711
-0.30174,0.47285
-0.29896,0.47461
-0.29394,0.47636
-0.28811,0.47811
-0.27221,0.47986
-0.26384,0.48161
-0.25414,0.48336
-0.24391,0.48511
-0.2393,0.48687
-0.23866,0.48862
-0.23285,0.49037
-0.22137,0.49212
-0.21903,0.49387
-0.21175,0.49562
-0.20359,0.49737
-0.19521,0.49912
-0.19332,0.50088
-0.16606,0.50263
-0.14319,0.50438
-0.12954,0.50613
-0.12403,0.50788
-0.11019,0.50963
-0.10861,0.51138
-0.10261,0.51313
-0.09247,0.51489
-0.073592,0.51664
-0.065149,0.51839
-0.0632,0.52014
-0.04435,0.52189
-0.042999,0.52364
-0.041394,0.52539
-0.035764,0.52715
-0.0084671,0.5289
-0.0079637,0.53065
-0.0020259,0.5324
0.010197,0.53415
0.013577,0.5359
0.02364,0.53765
0.026458,0.5394
0.031034,0.54116
0.033406,0.54291
0.034027,0.54466
0.056248,0.54641
0.059406,0.54816
0.059495,0.54991
0.061714,0.55166
0.062725,0.55342
0.074868,0.55517
0.076381,0.55692
0.08368,0.55867
0.11491,0.56042
0.12257,0.56217
0.13284,0.56392
0.13795,0.56567
0.15103,0.56743
0.15133,0.56918
0.15891,0.57093
0.16016,0.57268
0.16336,0.57443
0.16351,0.57618
0.16454,0.57793
0.19988,0.57968
0.22394,0.58144
0.23487,0.58319
0.2643,0.58494
0.27048,0.58669
0.28036,0.58844
0.28458,0.59019
0.29513,0.59194
0.29743,0.5937
0.30097,0.59545
0.31172,0.5972
0.31293,0.59895
0.31765,0.6007
0.32541,0.60245
0.33303,0.6042
0.33683,0.60595
0.33757,0.60771
0.34354,0.60946
0.35416,0.61121
0.4079,0.61296
0.40921,0.61471
0.41046,0.61646
0.41198,0.61821
0.41778,0.61996
0.41791,0.62172
0.42414,0.62347
0.4394,0.62522
0.44391,0.62697
0.44962,0.62872
0.46539,0.63047
0.46963,0.63222
0.47874,0.63398
0.4807,0.63573
0.48275,0.63748
0.48708,0.63923
0.51263,0.64098
0.5131,0.64273
0.52897,0.64448
0.5319,0.64623
0.54582,0.64799
0.56069,0.64974
0.56662,0.65149
0.60262,0.65324
0.60475,0.65499
0.60912,0.65674
0.6112,0.65849
0.6124,0.66025
0.63255,0.662
0.66032,0.66375
0.68335,0.6655
0.69621,0.66725
0.73027,0.669
0.73591,0.67075
0.73659,0.6725
0.73804,0.67426
0.74864,0.67601
0.75314,0.67776
0.7643,0.67951
0.79807,0.68126
0.79849,0.68301
0.82046,0.68476
0.82298,0.68651
0.84902,0.68827
0.86119,0.69002
0.86222,0.69177
0.86909,0.69352
0.87023,0.69527
0.88064,0.69702
0.91961,0.69877
0.93453,0.70053
0.93944,0.70228
0.96006,0.70403
0.96126,0.70578
0.96445,0.70753
0.97505,0.70928
0.97994,0.71103
0.99199,0.71278
0.99642,0.71454
1.006,0.71629
1.0066,0.71804
1.0152,0.71979
1.0251,0.72154
1.0333,0.72329
1.0415,0.72504
1.0633,0.7268
1.0709,0.72855
1.0716,0.7303
1.0835,0.73205
1.0991,0.7338
1.0991,0.73555
1.1261,0.7373
1.1391,0.73905
1.1468,0.74081
1.1816,0.74256
1.1873,0.74431
1.2304,0.74606
1.2501,0.74781
1.2721,0.74956
1.2767,0.75131
1.2798,0.75306
1.2833,0.75482
1.2844,0.75657
1.2862,0.75832
1.2876,0.76007
1.2896,0.76182
1.3063,0.76357
1.3115,0.76532
1.339,0.76708
1.3409,0.76883
1.3462,0.77058
1.352,0.77233
1.3718,0.77408
1.4434,0.77583
1.4641,0.77758
1.4732,0.77933
1.4789,0.78109
1.4806,0.78284
1.4816,0.78459
1.4977,0.78634
1.522,0.78809
1.5456,0.78984
1.5465,0.79159
1.5811,0.79335
1.5942,0.7951
1.616,0.79685
1.6197,0.7986
1.6758,0.80035
1.6813,0.8021
1.6931,0.80385
1.7037,0.8056
1.7105,0.80736
1.7126,0.80911
1.7209,0.81086
1.7243,0.81261
1.7263,0.81436
1.7277,0.81611
1.7398,0.81786
1.7736,0.81961
1.7827,0.82137
1.7832,0.82312
1.7951,0.82487
1.811,0.82662
1.8705,0.82837
1.8761,0.83012
1.9013,0.83187
1.906,0.83363
1.9075,0.83538
1.9177,0.83713
1.9474,0.83888
2.0022,0.84063
2.008,0.84238
2.0153,0.84413
2.0384,0.84588
2.06,0.84764
2.1377,0.84939
2.2239,0.85114
2.2389,0.85289
2.2439,0.85464
2.255,0.85639
2.2781,0.85814
2.2919,0.85989
2.3024,0.86165
2.3096,0.8634
2.3408,0.86515
2.3726,0.8669
2.3861,0.86865
2.4146,0.8704
2.415,0.87215
2.4463,0.87391
2.4538,0.87566
2.4581,0.87741
2.4672,0.87916
2.4772,0.88091
2.4911,0.88266
2.4987,0.88441
2.5492,0.88616
2.6226,0.88792
2.6584,0.88967
2.6662,0.89142
2.736,0.89317
2.7905,0.89492
2.8266,0.89667
2.8889,0.89842
2.9027,0.90018
2.944,0.90193
2.9877,0.90368
2.9886,0.90543
3.0164,0.90718
3.0189,0.90893
3.0689,0.91068
3.1015,0.91243
3.1127,0.91419
3.1287,0.91594
3.1942,0.91769
3.2296,0.91944
3.3239,0.92119
3.3448,0.92294
3.372,0.92469
3.5741,0.92644
3.6022,0.9282
3.6524,0.92995
3.6627,0.9317
3.6642,0.93345
3.6686,0.9352
3.6709,0.93695
3.7006,0.9387
3.7533,0.94046
3.769,0.94221
3.8803,0.94396
3.8988,0.94571
3.9773,0.94746
3.9793,0.94921
4.004,0.95096
4.0105,0.95271
4.0196,0.95447
4.0321,0.95622
4.1238,0.95797
4.167,0.95972
4.209,0.96147
4.2273,0.96322
4.2778,0.96497
4.2779,0.96673
4.321,0.96848
4.3351,0.97023
4.3691,0.97198
4.372,0.97373
4.378,0.97548
4.4048,0.97723
4.4523,0.97898
4.5281,0.98074
4.577,0.98249
4.629,0.98424
4.6947,0.98599
4.7089,0.98774
4.8116,0.98949
4.8537,0.99124
5.027,0.99299
5.052,0.99475
5.2628,0.9965
5.2728,0.99825
5.3054,1


==> figs/16_bench_power_variance/high_SNR_near_not_adjust.csv <==
-3.5984,0
-3.5984,0.0020325
-3.5111,0.004065
-3.5025,0.0060976
-3.455,0.0081301
-3.3307,0.010163
-3.2366,0.012195
-3.1714,0.014228
-2.9735,0.01626
-2.8241,0.018293
-2.6722,0.020325
-2.5906,0.022358
-2.5754,0.02439
-2.5581,0.026423
-2.517,0.028455
-2.4812,0.030488
-2.4032,0.03252
-2.3697,0.034553
-2.3451,0.036585
-2.3013,0.038618
-2.2366,0.04065
-2.2196,0.042683
-2.2146,0.044715
-2.2041,0.046748
-2.1896,0.04878
-2.1266,0.050813
-2.1161,0.052846
-2.1113,0.054878
-2.0835,0.056911
-2.07,0.058943
-2.0526,0.060976
-2.0414,0.063008
-2.0351,0.065041
-2.014,0.067073
-2,0.069106
-1.9984,0.071138
-1.991,0.073171
-1.9715,0.075203
-1.9705,0.077236
-1.9701,0.079268
-1.9687,0.081301
-1.9668,0.083333
-1.9562,0.085366
-1.952,0.087398
-1.9296,0.089431
-1.9071,0.091463
-1.9025,0.093496
-1.8848,0.095528
-1.8705,0.097561
-1.8679,0.099593
-1.8612,0.10163
-1.8336,0.10366
-1.8308,0.10569
-1.8306,0.10772
-1.8222,0.10976
-1.8066,0.11179
-1.8058,0.11382
-1.8003,0.11585
-1.7975,0.11789
-1.7867,0.11992
-1.782,0.12195
-1.7791,0.12398
-1.7688,0.12602
-1.768,0.12805
-1.7588,0.13008
-1.7568,0.13211
-1.7539,0.13415
-1.7353,0.13618
-1.7303,0.13821
-1.7302,0.14024
-1.7296,0.14228
-1.7278,0.14431
-1.7125,0.14634
-1.7123,0.14837
-1.702,0.15041
-1.6918,0.15244
-1.6883,0.15447
-1.6788,0.1565
-1.6737,0.15854
-1.6719,0.16057
-1.6715,0.1626
-1.662,0.16463
-1.6593,0.16667
-1.6559,0.1687
-1.6507,0.17073
-1.6483,0.17276
-1.6448,0.1748
-1.6444,0.17683
-1.6381,0.17886
-1.6293,0.18089
-1.6196,0.18293
-1.6158,0.18496
-1.6083,0.18699
-1.6022,0.18902
-1.5987,0.19106
-1.5977,0.19309
-1.581,0.19512
-1.5805,0.19715
-1.5759,0.19919
-1.5674,0.20122
-1.5592,0.20325
-1.5586,0.20528
-1.5478,0.20732
-1.545,0.20935
-1.545,0.21138
-1.5431,0.21341
-1.5386,0.21545
-1.5346,0.21748
-1.5333,0.21951
-1.5186,0.22154
-1.5156,0.22358
-1.5149,0.22561
-1.5075,0.22764
-1.5056,0.22967
-1.4968,0.23171
-1.4902,0.23374
-1.4899,0.23577
-1.4873,0.2378
-1.484,0.23984
-1.4692,0.24187
-1.4589,0.2439
-1.4529,0.24593
-1.4515,0.24797
-1.4473,0.25
-1.4431,0.25203
-1.4427,0.25407
-1.4299,0.2561
-1.4294,0.25813
-1.421,0.26016
-1.4183,0.2622
-1.4166,0.26423
-1.414,0.26626
-1.4009,0.26829
-1.3984,0.27033
-1.3923,0.27236
-1.3887,0.27439
-1.384,0.27642
-1.3801,0.27846
-1.3756,0.28049
-1.3746,0.28252
-1.3683,0.28455
-1.3548,0.28659
-1.3531,0.28862
-1.3512,0.29065
-1.3463,0.29268
-1.3423,0.29472
-1.3332,0.29675
-1.3189,0.29878
-1.3161,0.30081
-1.3131,0.30285
-1.3126,0.30488
-1.3116,0.30691
-1.3113,0.30894
-1.3065,0.31098
-1.2993,0.31301
-1.2954,0.31504
-1.2836,0.31707
-1.2764,0.31911
-1.2748,0.32114
-1.2741,0.32317
-1.262,0.3252
-1.2584,0.32724
-1.2542,0.32927
-1.2536,0.3313
-1.2517,0.33333
-1.25,0.33537
-1.248,0.3374
-1.2463,0.33943
-1.2423,0.34146
-1.2387,0.3435
-1.238,0.34553
-1.2318,0.34756
-1.2299,0.34959
-1.2299,0.35163
-1.2168,0.35366
-1.2157,0.35569
-1.2108,0.35772
-1.2092,0.35976
-1.2053,0.36179
-1.2008,0.36382
-1.1886,0.36585
-1.1829,0.36789
-1.1827,0.36992
-1.1803,0.37195
-1.1798,0.37398
-1.176,0.37602
-1.1747,0.37805
-1.1742,0.38008
-1.1703,0.38211
-1.1541,0.38415
-1.1488,0.38618
-1.1457,0.38821
-1.145,0.39024
-1.1446,0.39228
-1.1241,0.39431
-1.124,0.39634
-1.1197,0.39837
-1.1126,0.40041
-1.1059,0.40244
-1.0996,0.40447
-1.0956,0.4065
-1.0856,0.40854
-1.0709,0.41057
-1.0696,0.4126
-1.0546,0.41463
-1.0479,0.41667
-1.0266,0.4187
-1.0105,0.42073
-1.0088,0.42276
-1.0052,0.4248
-1.0023,0.42683
-0.99649,0.42886
-0.99618,0.43089
-0.98723,0.43293
-0.9835,0.43496
-0.98119,0.43699
-0.98113,0.43902
-0.97935,0.44106
-0.97378,0.44309
-0.96246,0.44512
-0.95932,0.44715
-0.95604,0.44919
-0.95437,0.45122
-0.95343,0.45325
-0.95037,0.45528
-0.94751,0.45732
-0.92487,0.45935
-0.9201,0.46138
-0.91227,0.46341
-0.91056,0.46545
-0.90145,0.46748
-0.90044,0.46951
-0.89561,0.47154
-0.8943,0.47358
-0.89319,0.47561
-0.89179,0.47764
-0.88772,0.47967
-0.88716,0.48171
-0.88086,0.48374
-0.8797,0.48577
-0.87242,0.4878
-0.86926,0.48984
-0.86885,0.49187
-0.86635,0.4939
-0.86588,0.49593
-0.86574,0.49797
-0.85648,0.5
-0.85169,0.50203
-0.85054,0.50407
-0.83387,0.5061
-0.83147,0.50813
-0.82468,0.51016
-0.82434,0.5122
-0.80467,0.51423
-0.79582,0.51626
-0.78991,0.51829
-0.78734,0.52033
-0.78369,0.52236
-0.7779,0.52439
-0.76884,0.52642
-0.76483,0.52846
-0.76398,0.53049
-0.76196,0.53252
-0.75891,0.53455
-0.75661,0.53659
-0.75205,0.53862
-0.74439,0.54065
-0.74047,0.54268
-0.73864,0.54472
-0.73597,0.54675
-0.73442,0.54878
-0.7287,0.55081
-0.72792,0.55285
-0.71817,0.55488
-0.71452,0.55691
-0.71178,0.55894
-0.70666,0.56098
-0.70129,0.56301
-0.6995,0.56504
-0.69279,0.56707
-0.6926,0.56911
-0.67489,0.57114
-0.66021,0.57317
-0.65873,0.5752
-0.65573,0.57724
-0.6522,0.57927
-0.64721,0.5813
-0.64498,0.58333
-0.64148,0.58537
-0.63751,0.5874
-0.63438,0.58943
-0.62672,0.59146
-0.59579,0.5935
-0.59527,0.59553
-0.59486,0.59756
-0.59444,0.59959
-0.58934,0.60163
-0.57675,0.60366
-0.57639,0.60569
-0.54042,0.60772
-0.52665,0.60976
-0.51281,0.61179
-0.49677,0.61382
-0.49313,0.61585
-0.49186,0.61789
-0.49105,0.61992
-0.49063,0.62195
-0.49035,0.62398
-0.48929,0.62602
-0.4836,0.62805
-0.48127,0.63008
-0.47525,0.63211
-0.44753,0.63415
-0.43024,0.63618
-0.4274,0.63821
-0.4206,0.64024
-0.41582,0.64228
-0.41573,0.64431
-0.41143,0.64634
-0.34146,0.64837
-0.33157,0.65041
-0.32763,0.65244
-0.31611,0.65447
-0.31573,0.6565
-0.31034,0.65854
-0.29582,0.66057
-0.26483,0.6626
-0.25164,0.66463
-0.25143,0.66667
-0.25101,0.6687
-0.25051,0.67073
-0.25007,0.67276
-0.24271,0.6748
-0.22849,0.67683
-0.21419,0.67886
-0.18785,0.68089
-0.14502,0.68293
-0.13308,0.68496
-0.081737,0.68699
-0.05615,0.68902
-0.049347,0.69106
-0.042346,0.69309
-0.002016,0.69512
0.006889,0.69715
0.012737,0.69919
0.046004,0.70122
0.060136,0.70325
0.09905,0.70528
0.10092,0.70732
0.17995,0.70935
0.25289,0.71138
0.32206,0.71341
1.6664,0.71545
2.0358,0.71748
2.3363,0.71951
2.3978,0.72154
2.4029,0.72358
2.4044,0.72561
2.4221,0.72764
2.4699,0.72967
2.4731,0.73171
2.4869,0.73374
2.5068,0.73577
2.5081,0.7378
2.5242,0.73984
2.5255,0.74187
2.5263,0.7439
2.5372,0.74593
2.5376,0.74797
2.5384,0.75
2.5441,0.75203
2.5481,0.75407
2.5755,0.7561
2.5912,0.75813
2.6128,0.76016
2.6669,0.7622
2.6714,0.76423
2.6854,0.76626
2.6875,0.76829
2.704,0.77033
2.7138,0.77236
2.7245,0.77439
2.7308,0.77642
2.7484,0.77846
2.7555,0.78049
2.7592,0.78252
2.7606,0.78455
2.7681,0.78659
2.772,0.78862
2.7773,0.79065
2.7921,0.79268
2.801,0.79472
2.8175,0.79675
2.8213,0.79878
2.8235,0.80081
2.8242,0.80285
2.8247,0.80488
2.8411,0.80691
2.8468,0.80894
2.8692,0.81098
2.8706,0.81301
2.8721,0.81504
2.8728,0.81707
2.8737,0.81911
2.8985,0.82114
2.9018,0.82317
2.9101,0.8252
2.9262,0.82724
2.9363,0.82927
2.94,0.8313
2.9559,0.83333
2.956,0.83537
2.9629,0.8374
2.9707,0.83943
2.9793,0.84146
3.0074,0.8435
3.0082,0.84553
3.0097,0.84756
3.0241,0.84959
3.0351,0.85163
3.0359,0.85366
3.0396,0.85569
3.0517,0.85772
3.0539,0.85976
3.0601,0.86179
3.0672,0.86382
3.071,0.86585
3.0712,0.86789
3.078,0.86992
3.1004,0.87195
3.1027,0.87398
3.1066,0.87602
3.1081,0.87805
3.1133,0.88008
3.1172,0.88211
3.1191,0.88415
3.1247,0.88618
3.1291,0.88821
3.1424,0.89024
3.1449,0.89228
3.1489,0.89431
3.1507,0.89634
3.1683,0.89837
3.2102,0.90041
3.2262,0.90244
3.2331,0.90447
3.2373,0.9065
3.2474,0.90854
3.2552,0.91057
3.2706,0.9126
3.2755,0.91463
3.2795,0.91667
3.2851,0.9187
3.296,0.92073
3.301,0.92276
3.3259,0.9248
3.3263,0.92683
3.3471,0.92886
3.3709,0.93089
3.38,0.93293
3.4303,0.93496
3.4318,0.93699
3.4388,0.93902
3.4511,0.94106
3.4605,0.94309
3.464,0.94512
3.4774,0.94715
3.4964,0.94919
3.5027,0.95122
3.5093,0.95325
3.5107,0.95528
3.5141,0.95732
3.533,0.95935
3.5484,0.96138
3.5538,0.96341
3.5575,0.96545
3.558,0.96748
3.5799,0.96951
3.646,0.97154
3.6491,0.97358
3.6616,0.97561
3.6822,0.97764
3.6927,0.97967
3.7354,0.98171
3.7796,0.98374
3.7949,0.98577
3.799,0.9878
3.8005,0.98984
3.8819,0.99187
3.8935,0.9939
4.0779,0.99593
4.2133,0.99797
4.3305,1


==> figs/16_bench_power_variance/low_SNR_far_adjust.csv <==
-3.4491,0
-3.4491,0.0024691
-2.7745,0.0049383
-2.6014,0.0074074
-2.5518,0.0098765
-2.5346,0.012346
-2.5218,0.014815
-2.4753,0.017284
-2.3776,0.019753
-2.2273,0.022222
-2.0364,0.024691
-2.0351,0.02716
-1.9988,0.02963
-1.9654,0.032099
-1.9502,0.034568
-1.9008,0.037037
-1.8549,0.039506
-1.8506,0.041975
-1.6847,0.044444
-1.6639,0.046914
-1.6186,0.049383
-1.5916,0.051852
-1.5799,0.054321
-1.5691,0.05679
-1.5379,0.059259
-1.5106,0.061728
-1.4883,0.064198
-1.4561,0.066667
-1.4477,0.069136
-1.4267,0.071605
-1.4114,0.074074
-1.3873,0.076543
-1.3744,0.079012
-1.3644,0.081481
-1.3329,0.083951
-1.3302,0.08642
-1.3097,0.088889
-1.267,0.091358
-1.2652,0.093827
-1.2435,0.096296
-1.2271,0.098765
-1.2171,0.10123
-1.2108,0.1037
-1.21,0.10617
-1.207,0.10864
-1.2018,0.11111
-1.2006,0.11358
-1.1959,0.11605
-1.1808,0.11852
-1.1807,0.12099
-1.1788,0.12346
-1.1607,0.12593
-1.1505,0.1284
-1.1385,0.13086
-1.1232,0.13333
-1.1095,0.1358
-1.0839,0.13827
-1.0704,0.14074
-1.0605,0.14321
-1.0509,0.14568
-1.043,0.14815
-1.0152,0.15062
-1.0112,0.15309
-1.0076,0.15556
-1.0075,0.15802
-1.0064,0.16049
-1.0035,0.16296
-0.97687,0.16543
-0.97546,0.1679
-0.96211,0.17037
-0.93563,0.17284
-0.92926,0.17531
-0.92696,0.17778
-0.91003,0.18025
-0.88849,0.18272
-0.8877,0.18519
-0.87649,0.18765
-0.85791,0.19012
-0.85278,0.19259
-0.83017,0.19506
-0.82619,0.19753
-0.82422,0.2
-0.81133,0.20247
-0.79718,0.20494
-0.79617,0.20741
-0.79003,0.20988
-0.77611,0.21235
-0.77494,0.21481
-0.77359,0.21728
-0.76778,0.21975
-0.7666,0.22222
-0.76382,0.22469
-0.74239,0.22716
-0.72789,0.22963
-0.72699,0.2321
-0.7237,0.23457
-0.71708,0.23704
-0.69749,0.23951
-0.66699,0.24198
-0.6621,0.24444
-0.65239,0.24691
-0.6254,0.24938
-0.62353,0.25185
-0.61981,0.25432
-0.61036,0.25679
-0.6047,0.25926
-0.60072,0.26173
-0.58763,0.2642
-0.585,0.26667
-0.57871,0.26914
-0.56374,0.2716
-0.56084,0.27407
-0.53937,0.27654
-0.53566,0.27901
-0.51467,0.28148
-0.51418,0.28395
-0.50362,0.28642
-0.48372,0.28889
-0.47121,0.29136
-0.45513,0.29383
-0.4484,0.2963
-0.44513,0.29877
-0.44053,0.30123
-0.43882,0.3037
-0.42894,0.30617
-0.39946,0.30864
-0.39238,0.31111
-0.39186,0.31358
-0.3881,0.31605
-0.37706,0.31852
-0.37443,0.32099
-0.37375,0.32346
-0.35487,0.32593
-0.3522,0.3284
-0.33185,0.33086
-0.32938,0.33333
-0.31988,0.3358
-0.30098,0.33827
-0.29071,0.34074
-0.26428,0.34321
-0.26184,0.34568
-0.25765,0.34815
-0.23222,0.35062
-0.22947,0.35309
-0.22893,0.35556
-0.22115,0.35802
-0.22084,0.36049
-0.21963,0.36296
-0.21404,0.36543
-0.18921,0.3679
-0.18552,0.37037
-0.17467,0.37284
-0.17228,0.37531
-0.15539,0.37778
-0.14648,0.38025
-0.1428,0.38272
-0.13457,0.38519
-0.13396,0.38765
-0.13279,0.39012
-0.12995,0.39259
-0.11963,0.39506
-0.11718,0.39753
-0.11392,0.4
-0.10321,0.40247
-0.090887,0.40494
-0.088874,0.40741
-0.08526,0.40988
-0.078128,0.41235
-0.066141,0.41481
-0.064459,0.41728
-0.062206,0.41975
-0.055817,0.42222
-0.050586,0.42469
-0.049318,0.42716
-0.048636,0.42963
-0.047489,0.4321
-0.042102,0.43457
-0.036726,0.43704
-0.036164,0.43951
-0.027249,0.44198
-0.010722,0.44444
-0.009124,0.44691
-0.0083384,0.44938
-0.0060892,0.45185
0.00098666,0.45432
0.0025018,0.45679
0.013342,0.45926
0.01401,0.46173
0.014806,0.4642
0.019973,0.46667
0.027135,0.46914
0.045008,0.4716
0.063733,0.47407
0.072297,0.47654
0.072379,0.47901
0.075371,0.48148
0.078446,0.48395
0.082211,0.48642
0.082349,0.48889
0.10366,0.49136
0.10478,0.49383
0.10795,0.4963
0.10943,0.49877
0.1262,0.50123
0.13865,0.5037
0.1443,0.50617
0.14441,0.50864
0.14518,0.51111
0.15182,0.51358
0.16189,0.51605
0.16466,0.51852
0.17352,0.52099
0.17507,0.52346
0.17556,0.52593
0.17595,0.5284
0.18582,0.53086
0.19057,0.53333
0.19582,0.5358
0.20481,0.53827
0.22216,0.54074
0.22703,0.54321
0.23171,0.54568
0.24287,0.54815
0.24469,0.55062
0.2455,0.55309
0.24561,0.55556
0.26862,0.55802
0.27321,0.56049
0.27698,0.56296
0.28284,0.56543
0.28427,0.5679
0.29041,0.57037
0.2935,0.57284
0.29655,0.57531
0.30964,0.57778
0.31406,0.58025
0.31483,0.58272
0.31767,0.58519
0.31947,0.58765
0.31964,0.59012
0.32729,0.59259
0.3284,0.59506
0.32942,0.59753
0.3345,0.6
0.33568,0.60247
0.33864,0.60494
0.34015,0.60741
0.34057,0.60988
0.34257,0.61235
0.34371,0.61481
0.35479,0.61728
0.37132,0.61975
0.374,0.62222
0.37478,0.62469
0.37645,0.62716
0.37657,0.62963
0.37985,0.6321
0.39539,0.63457
0.39841,0.63704
0.40057,0.63951
0.40091,0.64198
0.40306,0.64444
0.41145,0.64691
0.41408,0.64938
0.41814,0.65185
0.42365,0.65432
0.42401,0.65679
0.43708,0.65926
0.44402,0.66173
0.44699,0.6642
0.44703,0.66667
0.44797,0.66914
0.46764,0.6716
0.47293,0.67407
0.47318,0.67654
0.47523,0.67901
0.47842,0.68148
0.49505,0.68395
0.50284,0.68642
0.50403,0.68889
0.5076,0.69136
0.51251,0.69383
0.52444,0.6963
0.5284,0.69877
0.54038,0.70123
0.54814,0.7037
0.54886,0.70617
0.54957,0.70864
0.55657,0.71111
0.56172,0.71358
0.57918,0.71605
0.5854,0.71852
0.59062,0.72099
0.59172,0.72346
0.60149,0.72593
0.60208,0.7284
0.6107,0.73086
0.62525,0.73333
0.64192,0.7358
0.64833,0.73827
0.65869,0.74074
0.66135,0.74321
0.66358,0.74568
0.66674,0.74815
0.67049,0.75062
0.67883,0.75309
0.68045,0.75556
0.69743,0.75802
0.69912,0.76049
0.7062,0.76296
0.71651,0.76543
0.71721,0.7679
0.72397,0.77037
0.7296,0.77284
0.731,0.77531
0.75119,0.77778
0.75871,0.78025
0.76236,0.78272
0.76373,0.78519
0.77206,0.78765
0.77288,0.79012
0.77751,0.79259
0.78293,0.79506
0.79595,0.79753
0.79971,0.8
0.80624,0.80247
0.81872,0.80494
0.81873,0.80741
0.82275,0.80988
0.82539,0.81235
0.82936,0.81481
0.82995,0.81728
0.84108,0.81975
0.847,0.82222
0.87191,0.82469
0.88116,0.82716
0.88261,0.82963
0.88876,0.8321
0.89695,0.83457
0.90069,0.83704
0.90147,0.83951
0.90318,0.84198
0.93656,0.84444
0.95697,0.84691
0.96299,0.84938
0.98139,0.85185
0.99191,0.85432
0.99342,0.85679
0.99418,0.85926
0.99715,0.86173
1.0179,0.8642
1.0207,0.86667
1.0465,0.86914
1.0578,0.8716
1.0711,0.87407
1.0739,0.87654
1.092,0.87901
1.1093,0.88148
1.1253,0.88395
1.1356,0.88642
1.1721,0.88889
1.1751,0.89136
1.177,0.89383
1.1789,0.8963
1.1866,0.89877
1.1954,0.90123
1.2114,0.9037
1.2134,0.90617
1.2157,0.90864
1.2219,0.91111
1.2374,0.91358
1.2389,0.91605
1.262,0.91852
1.2891,0.92099
1.293,0.92346
1.3029,0.92593
1.32,0.9284
1.3281,0.93086
1.3495,0.93333
1.352,0.9358
1.3725,0.93827
1.3996,0.94074
1.4352,0.94321
1.4652,0.94568
1.4654,0.94815
1.469,0.95062
1.4697,0.95309
1.4723,0.95556
1.4833,0.95802
1.4852,0.96049
1.5179,0.96296
1.5486,0.96543
1.6015,0.9679
1.6257,0.97037
1.6288,0.97284
1.6521,0.97531
1.6586,0.97778
1.7008,0.98025
1.7432,0.98272
1.7938,0.98519
1.8051,0.98765
1.8189,0.99012
1.8509,0.99259
1.8743,0.99506
1.8887,0.99753
1.8999,1


==> figs/16_bench_power_variance/low_SNR_far_not_adjust.csv <==
-2.1924,0
-2.1924,0.003876
-2.0989,0.0077519
-1.927,0.011628
-1.6971,0.015504
-1.6539,0.01938
-1.6369,0.023256
-1.6067,0.027132
-1.5461,0.031008
-1.4857,0.034884
-1.4593,0.03876
-1.3654,0.042636
-1.3517,0.046512
-1.3466,0.050388
-1.3055,0.054264
-1.2575,0.05814
-1.2534,0.062016
-1.2498,0.065891
-1.2414,0.069767
-1.1715,0.073643
-1.1307,0.077519
-1.0278,0.081395
-0.99488,0.085271
-0.9701,0.089147
-0.9692,0.093023
-0.96591,0.096899
-0.96394,0.10078
-0.95929,0.10465
-0.94959,0.10853
-0.94766,0.1124
-0.91622,0.11628
-0.9092,0.12016
-0.89203,0.12403
-0.88418,0.12791
-0.87718,0.13178
-0.86202,0.13566
-0.85844,0.13953
-0.84293,0.14341
-0.82984,0.14729
-0.80746,0.15116
-0.80474,0.15504
-0.78158,0.15891
-0.76573,0.16279
-0.75639,0.16667
-0.74488,0.17054
-0.72593,0.17442
-0.70915,0.17829
-0.69031,0.18217
-0.68274,0.18605
-0.66689,0.18992
-0.66512,0.1938
-0.64644,0.19767
-0.63781,0.20155
-0.63031,0.20543
-0.59708,0.2093
-0.58977,0.21318
-0.568,0.21705
-0.55599,0.22093
-0.54319,0.22481
-0.52331,0.22868
-0.52113,0.23256
-0.51863,0.23643
-0.50649,0.24031
-0.49986,0.24419
-0.47182,0.24806
-0.46184,0.25194
-0.43265,0.25581
-0.41688,0.25969
-0.39373,0.26357
-0.38955,0.26744
-0.38869,0.27132
-0.38501,0.27519
-0.37654,0.27907
-0.37216,0.28295
-0.36617,0.28682
-0.36184,0.2907
-0.35823,0.29457
-0.35613,0.29845
-0.34542,0.30233
-0.34384,0.3062
-0.33628,0.31008
-0.3331,0.31395
-0.33229,0.31783
-0.33108,0.32171
-0.32747,0.32558
-0.31584,0.32946
-0.30746,0.33333
-0.29803,0.33721
-0.2897,0.34109
-0.28431,0.34496
-0.28029,0.34884
-0.27837,0.35271
-0.27672,0.35659
-0.26993,0.36047
-0.25293,0.36434
-0.25133,0.36822
-0.2483,0.37209
-0.21717,0.37597
-0.21508,0.37984
-0.20866,0.38372
-0.187,0.3876
-0.16376,0.39147
-0.13743,0.39535
-0.13402,0.39922
-0.13278,0.4031
-0.11575,0.40698
-0.10732,0.41085
-0.097911,0.41473
-0.097029,0.4186
-0.086555,0.42248
-0.080319,0.42636
-0.077549,0.43023
-0.064479,0.43411
-0.051639,0.43798
-0.04639,0.44186
-0.037397,0.44574
-0.031886,0.44961
-0.02005,0.45349
0.00065984,0.45736
0.0033988,0.46124
0.013669,0.46512
0.015475,0.46899
0.016335,0.47287
0.026413,0.47674
0.029011,0.48062
0.040625,0.4845
0.042065,0.48837
0.051286,0.49225
0.053126,0.49612
0.071578,0.5
0.071852,0.50388
0.075462,0.50775
0.077075,0.51163
0.085077,0.5155
0.08619,0.51938
0.08721,0.52326
0.092285,0.52713
0.093465,0.53101
0.097935,0.53488
0.098361,0.53876
0.10036,0.54264
0.1015,0.54651
0.13179,0.55039
0.13257,0.55426
0.13395,0.55814
0.13423,0.56202
0.13436,0.56589
0.13764,0.56977
0.13942,0.57364
0.15113,0.57752
0.15318,0.5814
0.16343,0.58527
0.16772,0.58915
0.17187,0.59302
0.17733,0.5969
0.1818,0.60078
0.19168,0.60465
0.19487,0.60853
0.1986,0.6124
0.20181,0.61628
0.20482,0.62016
0.20576,0.62403
0.22543,0.62791
0.23072,0.63178
0.23351,0.63566
0.23621,0.63953
0.26063,0.64341
0.2703,0.64729
0.28223,0.65116
0.28619,0.65504
0.29052,0.65891
0.30593,0.66279
0.30784,0.66667
0.31436,0.67054
0.3215,0.67442
0.34319,0.67829
0.35928,0.68217
0.39676,0.68605
0.39997,0.68992
0.40288,0.6938
0.40612,0.69767
0.41648,0.70155
0.41914,0.70543
0.42828,0.7093
0.43661,0.71318
0.43824,0.71705
0.44637,0.72093
0.45522,0.72481
0.4743,0.72868
0.475,0.73256
0.48176,0.73643
0.50548,0.74031
0.50898,0.74419
0.5165,0.74806
0.52014,0.75194
0.52152,0.75581
0.52985,0.75969
0.53067,0.76357
0.54072,0.76744
0.55374,0.77132
0.56403,0.77519
0.58054,0.77907
0.58318,0.78295
0.58774,0.78682
0.59459,0.7907
0.59887,0.79457
0.60479,0.79845
0.6297,0.80233
0.64655,0.8062
0.6881,0.81008
0.69435,0.81395
0.71476,0.81783
0.72078,0.82171
0.73918,0.82558
0.7497,0.82946
0.75121,0.83333
0.75197,0.83721
0.75614,0.84109
0.77564,0.84496
0.77852,0.84884
0.82694,0.85271
0.82884,0.85659
0.84983,0.86047
0.86712,0.86434
0.88456,0.86822
0.89344,0.87209
0.93289,0.87597
0.93478,0.87984
0.93672,0.88372
0.95319,0.8876
0.96922,0.89147
0.97116,0.89535
0.97347,0.89922
0.97968,0.9031
0.99669,0.90698
1.0198,0.91085
1.0469,0.91473
1.0508,0.9186
1.0607,0.92248
1.0778,0.92636
1.0859,0.93023
1.1073,0.93411
1.1098,0.93798
1.1556,0.94186
1.193,0.94574
1.2267,0.94961
1.2301,0.95349
1.243,0.95736
1.3593,0.96124
1.3866,0.96512
1.4099,0.96899
1.4164,0.97287
1.5009,0.97674
1.5516,0.98062
1.5766,0.9845
1.6086,0.98837
1.6321,0.99225
1.6465,0.99612
1.6577,1


==> figs/16_bench_power_variance/low_SNR_near_adjust.csv <==
-3.1479,0
-3.1479,0.0017513
-3.0853,0.0035026
-2.7177,0.0052539
-2.6654,0.0070053
-2.6249,0.0087566
-2.5344,0.010508
-2.4908,0.012259
-2.4422,0.014011
-2.4269,0.015762
-2.4252,0.017513
-2.4157,0.019264
-2.3907,0.021016
-2.3716,0.022767
-2.3713,0.024518
-2.3607,0.02627
-2.3027,0.028021
-2.2873,0.029772
-2.2851,0.031524
-2.2262,0.033275
-2.2126,0.035026
-2.1777,0.036778
-2.148,0.038529
-2.1378,0.04028
-2.1279,0.042032
-2.1163,0.043783
-2.1043,0.045534
-2.1,0.047285
-2.0819,0.049037
-2.0664,0.050788
-2.0306,0.052539
-1.9132,0.054291
-1.9038,0.056042
-1.8631,0.057793
-1.8597,0.059545
-1.8369,0.061296
-1.8356,0.063047
-1.8159,0.064799
-1.8102,0.06655
-1.8061,0.068301
-1.7956,0.070053
-1.737,0.071804
-1.7346,0.073555
-1.7257,0.075306
-1.7237,0.077058
-1.7041,0.078809
-1.6925,0.08056
-1.6834,0.082312
-1.6783,0.084063
-1.6742,0.085814
-1.6464,0.087566
-1.6456,0.089317
-1.6183,0.091068
-1.6131,0.09282
-1.6101,0.094571
-1.602,0.096322
-1.5941,0.098074
-1.5837,0.099825
-1.5602,0.10158
-1.5565,0.10333
-1.5536,0.10508
-1.5518,0.10683
-1.5438,0.10858
-1.5401,0.11033
-1.5377,0.11208
-1.5224,0.11384
-1.5117,0.11559
-1.5064,0.11734
-1.5047,0.11909
-1.5026,0.12084
-1.4854,0.12259
-1.4852,0.12434
-1.4717,0.12609
-1.4536,0.12785
-1.4531,0.1296
-1.4465,0.13135
-1.4373,0.1331
-1.4356,0.13485
-1.4255,0.1366
-1.4199,0.13835
-1.4189,0.14011
-1.4033,0.14186
-1.4025,0.14361
-1.3936,0.14536
-1.3935,0.14711
-1.3806,0.14886
-1.3697,0.15061
-1.3628,0.15236
-1.3619,0.15412
-1.3517,0.15587
-1.3468,0.15762
-1.3359,0.15937
-1.329,0.16112
-1.3282,0.16287
-1.32,0.16462
-1.3114,0.16637
-1.3108,0.16813
-1.2927,0.16988
-1.29,0.17163
-1.2885,0.17338
-1.2882,0.17513
-1.2844,0.17688
-1.2781,0.17863
-1.2776,0.18039
-1.277,0.18214
-1.2763,0.18389
-1.2709,0.18564
-1.2653,0.18739
-1.2606,0.18914
-1.2584,0.19089
-1.2554,0.19264
-1.2527,0.1944
-1.2446,0.19615
-1.2344,0.1979
-1.2271,0.19965
-1.2261,0.2014
-1.2241,0.20315
-1.2137,0.2049
-1.2118,0.20665
-1.2089,0.20841
-1.2054,0.21016
-1.1932,0.21191
-1.1735,0.21366
-1.1671,0.21541
-1.1671,0.21716
-1.1648,0.21891
-1.1617,0.22067
-1.1614,0.22242
-1.1568,0.22417
-1.1477,0.22592
-1.1356,0.22767
-1.1331,0.22942
-1.1331,0.23117
-1.1184,0.23292
-1.1161,0.23468
-1.116,0.23643
-1.1104,0.23818
-1.1097,0.23993
-1.1014,0.24168
-1.0991,0.24343
-1.0952,0.24518
-1.0922,0.24694
-1.0844,0.24869
-1.0761,0.25044
-1.07,0.25219
-1.0656,0.25394
-1.0587,0.25569
-1.0546,0.25744
-1.0512,0.25919
-1.0509,0.26095
-1.0429,0.2627
-1.0325,0.26445
-1.03,0.2662
-1.0257,0.26795
-1.0142,0.2697
-1.0102,0.27145
-1.0078,0.2732
-1.0065,0.27496
-1.0061,0.27671
-1.0009,0.27846
-0.99113,0.28021
-0.98825,0.28196
-0.98059,0.28371
-0.97529,0.28546
-0.97401,0.28722
-0.95381,0.28897
-0.9476,0.29072
-0.94228,0.29247
-0.93785,0.29422
-0.93033,0.29597
-0.92547,0.29772
-0.92014,0.29947
-0.91309,0.30123
-0.91103,0.30298
-0.90543,0.30473
-0.90488,0.30648
-0.89999,0.30823
-0.89193,0.30998
-0.88015,0.31173
-0.87282,0.31349
-0.87109,0.31524
-0.86747,0.31699
-0.85067,0.31874
-0.8493,0.32049
-0.84869,0.32224
-0.83721,0.32399
-0.83551,0.32574
-0.8353,0.3275
-0.83093,0.32925
-0.82951,0.331
-0.82877,0.33275
-0.82837,0.3345
-0.82445,0.33625
-0.82232,0.338
-0.81636,0.33975
-0.81636,0.34151
-0.81287,0.34326
-0.81197,0.34501
-0.81153,0.34676
-0.80971,0.34851
-0.80729,0.35026
-0.78451,0.35201
-0.781,0.35377
-0.77751,0.35552
-0.76762,0.35727
-0.76755,0.35902
-0.76057,0.36077
-0.75822,0.36252
-0.75448,0.36427
-0.75256,0.36602
-0.75235,0.36778
-0.74625,0.36953
-0.74324,0.37128
-0.74001,0.37303
-0.73959,0.37478
-0.73849,0.37653
-0.73396,0.37828
-0.73262,0.38004
-0.72291,0.38179
-0.70384,0.38354
-0.70362,0.38529
-0.67905,0.38704
-0.6786,0.38879
-0.67539,0.39054
-0.67508,0.39229
-0.67462,0.39405
-0.67361,0.3958
-0.66952,0.39755
-0.66935,0.3993
-0.66704,0.40105
-0.66674,0.4028
-0.66181,0.40455
-0.65306,0.4063
-0.64579,0.40806
-0.64386,0.40981
-0.63202,0.41156
-0.62544,0.41331
-0.62186,0.41506
-0.62151,0.41681
-0.62058,0.41856
-0.61937,0.42032
-0.61026,0.42207
-0.60663,0.42382
-0.60074,0.42557
-0.60012,0.42732
-0.59881,0.42907
-0.59111,0.43082
-0.58958,0.43257
-0.58712,0.43433
-0.58044,0.43608
-0.57796,0.43783
-0.56931,0.43958
-0.56866,0.44133
-0.56714,0.44308
-0.5655,0.44483
-0.56044,0.44658
-0.55331,0.44834
-0.55094,0.45009
-0.54897,0.45184
-0.54457,0.45359
-0.54431,0.45534
-0.53614,0.45709
-0.53459,0.45884
-0.52637,0.4606
-0.52569,0.46235
-0.5254,0.4641
-0.52492,0.46585
-0.52174,0.4676
-0.52066,0.46935
-0.51818,0.4711
-0.51216,0.47285
-0.50973,0.47461
-0.50397,0.47636
-0.50343,0.47811
-0.50273,0.47986
-0.50113,0.48161
-0.49902,0.48336
-0.49413,0.48511
-0.48558,0.48687
-0.4814,0.48862
-0.47657,0.49037
-0.47452,0.49212
-0.46391,0.49387
-0.45539,0.49562
-0.45425,0.49737
-0.4542,0.49912
-0.45069,0.50088
-0.43504,0.50263
-0.42999,0.50438
-0.4269,0.50613
-0.4261,0.50788
-0.421,0.50963
-0.41152,0.51138
-0.41101,0.51313
-0.40177,0.51489
-0.39626,0.51664
-0.39548,0.51839
-0.38876,0.52014
-0.38476,0.52189
-0.37661,0.52364
-0.37333,0.52539
-0.36488,0.52715
-0.36164,0.5289
-0.35927,0.53065
-0.35736,0.5324
-0.35348,0.53415
-0.34955,0.5359
-0.33642,0.53765
-0.33484,0.5394
-0.3266,0.54116
-0.326,0.54291
-0.32146,0.54466
-0.31562,0.54641
-0.30878,0.54816
-0.30434,0.54991
-0.29847,0.55166
-0.28287,0.55342
-0.28043,0.55517
-0.27729,0.55692
-0.27342,0.55867
-0.26717,0.56042
-0.26354,0.56217
-0.26121,0.56392
-0.25855,0.56567
-0.25349,0.56743
-0.25211,0.56918
-0.24776,0.57093
-0.23863,0.57268
-0.23194,0.57443
-0.23157,0.57618
-0.22628,0.57793
-0.22371,0.57968
-0.22306,0.58144
-0.22014,0.58319
-0.21918,0.58494
-0.21619,0.58669
-0.20094,0.58844
-0.18751,0.59019
-0.17389,0.59194
-0.16755,0.5937
-0.15493,0.59545
-0.15332,0.5972
-0.1449,0.59895
-0.13493,0.6007
-0.13294,0.60245
-0.13293,0.6042
-0.13052,0.60595
-0.1208,0.60771
-0.11859,0.60946
-0.11049,0.61121
-0.10951,0.61296
-0.10648,0.61471
-0.10486,0.61646
-0.10304,0.61821
-0.08397,0.61996
-0.082605,0.62172
-0.076207,0.62347
-0.07304,0.62522
-0.072889,0.62697
-0.070191,0.62872
-0.069339,0.63047
-0.057053,0.63222
-0.050326,0.63398
-0.049334,0.63573
-0.045087,0.63748
-0.038971,0.63923
-0.029167,0.64098
-0.024867,0.64273
-0.006647,0.64448
0.0068878,0.64623
0.0096017,0.64799
0.010347,0.64974
0.049735,0.65149
0.051698,0.65324
0.056819,0.65499
0.060833,0.65674
0.076407,0.65849
0.07721,0.66025
0.081069,0.662
0.082063,0.66375
0.10049,0.6655
0.11116,0.66725
0.12981,0.669
0.13167,0.67075
0.13555,0.6725
0.13909,0.67426
0.14267,0.67601
0.17499,0.67776
0.17759,0.67951
0.18116,0.68126
0.18263,0.68301
0.19231,0.68476
0.1994,0.68651
0.19964,0.68827
0.20433,0.69002
0.21076,0.69177
0.21829,0.69352
0.23002,0.69527
0.23339,0.69702
0.23732,0.69877
0.24184,0.70053
0.24992,0.70228
0.2622,0.70403
0.27432,0.70578
0.27857,0.70753
0.27939,0.70928
0.28279,0.71103
0.29366,0.71278
0.29829,0.71454
0.30261,0.71629
0.30328,0.71804
0.30785,0.71979
0.32044,0.72154
0.32237,0.72329
0.32242,0.72504
0.32721,0.7268
0.33548,0.72855
0.33817,0.7303
0.33962,0.73205
0.33996,0.7338
0.34399,0.73555
0.34526,0.7373
0.35589,0.73905
0.36774,0.74081
0.3698,0.74256
0.37198,0.74431
0.37494,0.74606
0.37511,0.74781
0.37743,0.74956
0.39434,0.75131
0.3996,0.75306
0.40205,0.75482
0.4037,0.75657
0.41752,0.75832
0.42646,0.76007
0.43025,0.76182
0.45509,0.76357
0.45768,0.76532
0.4672,0.76708
0.48535,0.76883
0.48627,0.77058
0.5002,0.77233
0.50394,0.77408
0.50789,0.77583
0.51541,0.77758
0.52569,0.77933
0.52743,0.78109
0.53685,0.78284
0.55641,0.78459
0.57822,0.78634
0.58074,0.78809
0.64296,0.78984
0.65183,0.79159
0.65432,0.79335
0.66185,0.7951
0.67328,0.79685
0.73014,0.7986
0.75818,0.80035
0.76152,0.8021
0.76853,0.80385
0.83235,0.8056
0.85714,0.80736
0.86614,0.80911
0.91096,0.81086
0.91371,0.81261
0.98041,0.81436
0.987,0.81611
0.99606,0.81786
1.0344,0.81961
1.0589,0.82137
1.1201,0.82312
1.203,0.82487
1.4585,0.82662
1.6136,0.82837
1.7801,0.83012
1.8287,0.83187
1.9444,0.83363
2.0733,0.83538
2.1041,0.83713
2.3282,0.83888
2.3483,0.84063
2.4885,0.84238
2.5232,0.84413
2.5497,0.84588
2.5648,0.84764
2.6041,0.84939
2.6276,0.85114
2.6526,0.85289
2.6821,0.85464
2.6909,0.85639
2.6917,0.85814
2.7105,0.85989
2.7132,0.86165
2.7538,0.8634
2.7741,0.86515
2.7772,0.8669
2.8368,0.86865
2.8369,0.8704
2.871,0.87215
2.8782,0.87391
2.8821,0.87566
2.9089,0.87741
2.9154,0.87916
2.9184,0.88091
2.9205,0.88266
2.9214,0.88441
2.9355,0.88616
2.969,0.88792
2.9812,0.88967
2.9951,0.89142
3.0121,0.89317
3.0333,0.89492
3.0504,0.89667
3.0522,0.89842
3.0562,0.90018
3.0619,0.90193
3.0667,0.90368
3.0704,0.90543
3.104,0.90718
3.1231,0.90893
3.1232,0.91068
3.1259,0.91243
3.1493,0.91419
3.1853,0.91594
3.1988,0.91769
3.2017,0.91944
3.2067,0.92119
3.2259,0.92294
3.2639,0.92469
3.2793,0.92644
3.323,0.9282
3.337,0.92995
3.3397,0.9317
3.3419,0.93345
3.4207,0.9352
3.4562,0.93695
3.4998,0.9387
3.5105,0.94046
3.5317,0.94221
3.5352,0.94396
3.5455,0.94571
3.5492,0.94746
3.5493,0.94921
3.5633,0.95096
3.5751,0.95271
3.5905,0.95447
3.6032,0.95622
3.6043,0.95797
3.6171,0.95972
3.6277,0.96147
3.6626,0.96322
3.6644,0.96497
3.6646,0.96673
3.6751,0.96848
3.6767,0.97023
3.6811,0.97198
3.6924,0.97373
3.6948,0.97548
3.7185,0.97723
3.7226,0.97898
3.7369,0.98074
3.7496,0.98249
3.7739,0.98424
3.8455,0.98599
3.8481,0.98774
3.8612,0.98949
3.897,0.99124
3.942,0.99299
3.9597,0.99475
4.1781,0.9965
4.238,0.99825
4.3066,1


==> figs/16_bench_power_variance/low_SNR_near_not_adjust.csv <==
-4.0759,0
-4.0759,0.0020325
-3.889,0.004065
-3.5822,0.0060976
-3.5555,0.0081301
-3.4128,0.010163
-3.3323,0.012195
-3.2165,0.014228
-3.1599,0.01626
-3.1317,0.018293
-3.0971,0.020325
-3.08,0.022358
-3.0534,0.02439
-3.0427,0.026423
-3.0224,0.028455
-3.0214,0.030488
-2.944,0.03252
-2.9396,0.034553
-2.8849,0.036585
-2.8046,0.038618
-2.7529,0.04065
-2.7231,0.042683
-2.679,0.044715
-2.5493,0.046748
-2.5473,0.04878
-2.5325,0.050813
-2.485,0.052846
-2.4318,0.054878
-2.4092,0.056911
-2.38,0.058943
-2.3419,0.060976
-2.3177,0.063008
-2.3043,0.065041
-2.2989,0.067073
-2.2355,0.069106
-2.2347,0.071138
-2.1904,0.073171
-2.1672,0.075203
-2.1649,0.077236
-2.1522,0.079268
-2.1404,0.081301
-2.1314,0.083333
-2.1253,0.085366
-2.1064,0.087398
-2.105,0.089431
-2.1029,0.091463
-2.1004,0.093496
-2.0178,0.095528
-2.0136,0.097561
-1.9994,0.099593
-1.9985,0.10163
-1.9795,0.10366
-1.9777,0.10569
-1.9666,0.10772
-1.9585,0.10976
-1.9424,0.11179
-1.9294,0.11382
-1.9095,0.11585
-1.8891,0.11789
-1.8842,0.11992
-1.8718,0.12195
-1.8703,0.12398
-1.8404,0.12602
-1.8275,0.12805
-1.8144,0.13008
-1.8121,0.13211
-1.8084,0.13415
-1.8068,0.13618
-1.7957,0.13821
-1.7847,0.14024
-1.7676,0.14228
-1.7331,0.14431
-1.6915,0.14634
-1.6778,0.14837
-1.6743,0.15041
-1.6572,0.15244
-1.6425,0.15447
-1.6306,0.1565
-1.6278,0.15854
-1.6155,0.16057
-1.6014,0.1626
-1.5665,0.16463
-1.5655,0.16667
-1.5511,0.1687
-1.5401,0.17073
-1.528,0.17276
-1.5082,0.1748
-1.5035,0.17683
-1.4951,0.17886
-1.4737,0.18089
-1.4704,0.18293
-1.4347,0.18496
-1.4335,0.18699
-1.4255,0.18902
-1.4175,0.19106
-1.4081,0.19309
-1.3908,0.19512
-1.3823,0.19715
-1.3641,0.19919
-1.3636,0.20122
-1.3605,0.20325
-1.3465,0.20528
-1.3133,0.20732
-1.3111,0.20935
-1.3065,0.21138
-1.2935,0.21341
-1.2907,0.21545
-1.2708,0.21748
-1.2505,0.21951
-1.2387,0.22154
-1.2217,0.22358
-1.1998,0.22561
-1.1891,0.22764
-1.1831,0.22967
-1.1687,0.23171
-1.1609,0.23374
-1.1472,0.23577
-1.1429,0.2378
-1.1356,0.23984
-1.1262,0.24187
-1.0905,0.2439
-1.0877,0.24593
-1.0852,0.24797
-1.0517,0.25
-1.0407,0.25203
-1.0346,0.25407
-1.025,0.2561
-1.0127,0.25813
-1.001,0.26016
-0.98995,0.2622
-0.98933,0.26423
-0.97478,0.26626
-0.96684,0.26829
-0.96644,0.27033
-0.94721,0.27236
-0.94388,0.27439
-0.91905,0.27642
-0.90948,0.27846
-0.86648,0.28049
-0.84365,0.28252
-0.83303,0.28455
-0.83005,0.28659
-0.82722,0.28862
-0.82478,0.29065
-0.81343,0.29268
-0.81091,0.29472
-0.80919,0.29675
-0.78182,0.29878
-0.77173,0.30081
-0.76259,0.30285
-0.74604,0.30488
-0.73462,0.30691
-0.72552,0.30894
-0.70767,0.31098
-0.66399,0.31301
-0.65577,0.31504
-0.64717,0.31707
-0.64607,0.31911
-0.62593,0.32114
-0.60976,0.32317
-0.58365,0.3252
-0.57254,0.32724
-0.56749,0.32927
-0.56735,0.3313
-0.56014,0.33333
-0.55357,0.33537
-0.54514,0.3374
-0.54467,0.33943
-0.53713,0.34146
-0.53422,0.3435
-0.53316,0.34553
-0.52767,0.34756
-0.51025,0.34959
-0.50854,0.35163
-0.50724,0.35366
-0.49845,0.35569
-0.49327,0.35772
-0.48531,0.35976
-0.48036,0.36179
-0.47475,0.36382
-0.46776,0.36585
-0.46118,0.36789
-0.44775,0.36992
-0.43584,0.37195
-0.43434,0.37398
-0.43139,0.37602
-0.42859,0.37805
-0.4283,0.38008
-0.41778,0.38211
-0.41718,0.38415
-0.41681,0.38618
-0.41231,0.38821
-0.40433,0.39024
-0.40015,0.39228
-0.3906,0.39431
-0.38982,0.39634
-0.38191,0.39837
-0.37693,0.40041
-0.37614,0.40244
-0.36207,0.40447
-0.35204,0.4065
-0.35012,0.40854
-0.34594,0.41057
-0.33929,0.4126
-0.32347,0.41463
-0.3093,0.41667
-0.30307,0.4187
-0.30174,0.42073
-0.29937,0.42276
-0.29291,0.4248
-0.27058,0.42683
-0.27007,0.42886
-0.26634,0.43089
-0.25085,0.43293
-0.24823,0.43496
-0.23872,0.43699
-0.22588,0.43902
-0.22052,0.44106
-0.19464,0.44309
-0.19382,0.44512
-0.19125,0.44715
-0.18068,0.44919
-0.17488,0.45122
-0.17357,0.45325
-0.1618,0.45528
-0.15004,0.45732
-0.14832,0.45935
-0.14331,0.46138
-0.13658,0.46341
-0.13346,0.46545
-0.12973,0.46748
-0.11941,0.46951
-0.10991,0.47154
-0.10562,0.47358
-0.060105,0.47561
-0.060053,0.47764
-0.052901,0.47967
-0.044121,0.48171
-0.040247,0.48374
-0.035242,0.48577
-0.03446,0.4878
-0.023405,0.48984
-0.021576,0.49187
-0.01015,0.4939
-0.008923,0.49593
-0.0075079,0.49797
0.0014153,0.5
0.0033878,0.50203
0.0077861,0.50407
0.015193,0.5061
0.017633,0.50813
0.028837,0.51016
0.029276,0.5122
0.031559,0.51423
0.042934,0.51626
0.046918,0.51829
0.05028,0.52033
0.060599,0.52236
0.062941,0.52439
0.072036,0.52642
0.073999,0.52846
0.075039,0.53049
0.090468,0.53252
0.12299,0.53455
0.12468,0.53659
0.12565,0.53862
0.14111,0.54065
0.15296,0.54268
0.15446,0.54472
0.15509,0.54675
0.18189,0.54878
0.18507,0.55081
0.19738,0.55285
0.22472,0.55488
0.23507,0.55691
0.23682,0.55894
0.23709,0.56098
0.23724,0.56301
0.23889,0.56504
0.24448,0.56707
0.26415,0.56911
0.26791,0.57114
0.27255,0.57317
0.28657,0.5752
0.29568,0.57724
0.31685,0.57927
0.32188,0.5813
0.33776,0.58333
0.34933,0.58537
0.35242,0.5874
0.35516,0.58943
0.35726,0.59146
0.35751,0.5935
0.36426,0.59553
0.36606,0.59756
0.36899,0.59959
0.38653,0.60163
0.38909,0.60366
0.39529,0.60569
0.40839,0.60772
0.4097,0.60976
0.411,0.61179
0.41786,0.61382
0.44224,0.61585
0.4462,0.61789
0.45646,0.61992
0.48336,0.62195
0.48472,0.62398
0.52822,0.62602
0.53145,0.62805
0.54179,0.63008
0.54186,0.63211
0.54264,0.63415
0.5439,0.63618
0.56344,0.63821
0.56769,0.64024
0.5758,0.64228
0.5879,0.64431
0.59039,0.64634
0.60692,0.64837
0.61639,0.65041
0.63122,0.65244
0.6318,0.65447
0.63245,0.6565
0.6392,0.65854
0.66269,0.66057
0.66339,0.6626
0.66748,0.66463
0.67522,0.66667
0.67965,0.6687
0.68974,0.67073
0.70656,0.67276
0.71117,0.6748
0.71121,0.67683
0.71336,0.67886
0.71876,0.68089
0.72229,0.68293
0.72371,0.68496
0.74333,0.68699
0.74871,0.68902
0.75403,0.69106
0.78451,0.69309
0.79138,0.69512
0.79348,0.69715
0.80655,0.69919
0.81122,0.70122
0.82316,0.70325
0.83361,0.70528
0.83586,0.70732
0.84967,0.70935
0.85129,0.71138
0.8686,0.71341
0.88631,0.71545
0.89592,0.71748
0.90555,0.71951
0.90849,0.72154
0.90895,0.72358
0.91182,0.72561
0.9737,0.72764
0.99697,0.72967
0.99898,0.73171
1.0066,0.73374
1.017,0.73577
1.0212,0.7378
1.0251,0.73984
1.0802,0.74187
1.0833,0.7439
1.0972,0.74593
1.1151,0.74797
1.1328,0.75
1.1368,0.75203
1.1505,0.75407
1.1769,0.7561
1.1889,0.75813
1.1995,0.76016
1.2,0.7622
1.2042,0.76423
1.2222,0.76626
1.226,0.76829
1.2343,0.77033
1.2374,0.77236
1.2427,0.77439
1.2432,0.77642
1.247,0.77846
1.2739,0.78049
1.2859,0.78252
1.2862,0.78455
1.2977,0.78659
1.2977,0.78862
1.2983,0.79065
1.3026,0.79268
1.3709,0.79472
1.3713,0.79675
1.3865,0.79878
1.3886,0.80081
1.4031,0.80285
1.4094,0.80488
1.4204,0.80691
1.4345,0.80894
1.4549,0.81098
1.4562,0.81301
1.4605,0.81504
1.4622,0.81707
1.4649,0.81911
1.5168,0.82114
1.5397,0.82317
1.5405,0.8252
1.5566,0.82724
1.5646,0.82927
1.5663,0.8313
1.5757,0.83333
1.5876,0.83537
1.5881,0.8374
1.6033,0.83943
1.6201,0.84146
1.6446,0.8435
1.6546,0.84553
1.6623,0.84756
1.6691,0.84959
1.6693,0.85163
1.6823,0.85366
1.6835,0.85569
1.6884,0.85772
1.7366,0.85976
1.7508,0.86179
1.7839,0.86382
1.787,0.86585
1.7938,0.86789
1.8251,0.86992
1.8295,0.87195
1.8328,0.87398
1.8407,0.87602
1.8462,0.87805
1.847,0.88008
1.8513,0.88211
1.8552,0.88415
1.8833,0.88618
1.8881,0.88821
1.9223,0.89024
1.9255,0.89228
1.958,0.89431
1.9587,0.89634
1.9758,0.89837
2.002,0.90041
2.0178,0.90244
2.0346,0.90447
2.0423,0.9065
2.0771,0.90854
2.0825,0.91057
2.0846,0.9126
2.127,0.91463
2.1632,0.91667
2.1823,0.9187
2.187,0.92073
2.1974,0.92276
2.2019,0.9248
2.2124,0.92683
2.226,0.92886
2.2498,0.93089
2.281,0.93293
2.2896,0.93496
2.3106,0.93699
2.3712,0.93902
2.3776,0.94106
2.3985,0.94309
2.4105,0.94512
2.4206,0.94715
2.4236,0.94919
2.4339,0.95122
2.438,0.95325
2.44,0.95528
2.4998,0.95732
2.5005,0.95935
2.5077,0.96138
2.5899,0.96341
2.5915,0.96545
2.6572,0.96748
2.6581,0.96951
2.7285,0.97154
2.7724,0.97358
2.9654,0.97561
3.0556,0.97764
3.0627,0.97967
3.0678,0.98171
3.0882,0.98374
3.0915,0.98577
3.2604,0.9878
3.34,0.98984
3.4323,0.99187
3.472,0.9939
3.5981,0.99593
3.7682,0.99797
4.041,1


==> figs/17_room_throughput/roomData.csv <==
## x location in graph,throughput, variance, number of devices, name
,,,,
2,	15.8203125,		100,	18, Room 1,
4,	17.0703125,		100,	19, Room 2,
6,	18.1640625,		100,	20, Room 3,
8,	30.078125,		100,	35, Room 4,
10,	23.61328125,	1,	26, Room 5,
12,	39.47265625,	1,	43, Room 6,
14,	7.998046875,	1,	9, Room 7,
16,	8.0859375,		1,	9, Room 8,
18,	7.34375,		1,	8, Room 9,
20,	9.228515625,	1,	10, Room 10,
22,	26.953125,		1,	30, Corridor A,
24,	25.77148438,	1,	29, Corridor B,


==> figs/17_room_throughput/roomData_old.csv <==
## x location in graph,	throughput, number of devices, name

2, 12.7075, 14, Room \n 1
4, 14.6790, 16, Room \n 2
6, 30.9197, 36, Room \n 3
8, 30.7440, 35, Room \n 4
10, 19.7542, 22, Room \n 5
12, 37.4784, 40, Room \n 6
14, 7.9934, 9, Room \n 7
16, 8.0813, 9, Room \n 8
18, 7.1834, 8, Room \n 9
20, 8.9792, 10, Room \n 10
22, 24.8685, 28, Corridor \n A
24, 26.3227, 29, Corridor \n B


==> figs/1_bench_fft_variation/active/delay_var_BW125.csv <==
0,0
0,0.067
0.4,0.0705
0.40404,0.075
0.40816,0.079
0.41237,0.0825
0.41667,0.0855
0.42105,0.087
0.42553,0.09
0.43011,0.0925
0.43478,0.097
0.43956,0.101
0.44444,0.1035
0.44944,0.1075
0.45455,0.1105
0.45977,0.1125
0.46512,0.1155
0.47059,0.1205
0.47619,0.1225
0.48193,0.125
0.4878,0.1275
0.49383,0.13
0.5,0.133
0.50633,0.138
0.51282,0.1445
0.51948,0.1495
0.52632,0.1525
0.53333,0.155
0.54054,0.1605
0.54795,0.1655
0.55556,0.1665
0.56338,0.168
0.57143,0.172
0.57971,0.176
0.58824,0.1815
0.59701,0.1845
0.60606,0.188
0.61538,0.193
0.625,0.1955
0.63492,0.199
0.64516,0.202
0.65574,0.206
0.66667,0.209
0.8,0.2115
0.80808,0.215
0.81633,0.217
0.82474,0.221
0.83333,0.224
0.84211,0.228
0.85106,0.2325
0.86022,0.2345
0.86957,0.236
0.87912,0.2395
0.88889,0.2415
0.89888,0.246
0.90909,0.251
0.91954,0.254
0.93023,0.2545
0.94118,0.258
0.95238,0.262
0.96386,0.265
0.97561,0.2665
0.98765,0.27
1,0.2735
1.0127,0.276
1.0256,0.2785
1.039,0.2815
1.0526,0.285
1.0667,0.2865
1.0811,0.2915
1.0959,0.293
1.1111,0.295
1.1268,0.2955
1.1429,0.2985
1.1594,0.302
1.1765,0.306
1.194,0.308
1.2,0.3105
1.2121,0.313
1.2121,0.316
1.2245,0.3205
1.2308,0.3255
1.2371,0.3275
1.25,0.3325
1.25,0.3345
1.2632,0.337
1.2698,0.34
1.2766,0.3445
1.2903,0.351
1.3043,0.3545
1.3115,0.358
1.3187,0.36
1.3333,0.3635
1.3483,0.3655
1.3636,0.368
1.3793,0.369
1.3953,0.373
1.4118,0.374
1.4286,0.3765
1.4458,0.38
1.4634,0.384
1.4815,0.385
1.5,0.3875
1.519,0.39
1.5385,0.3925
1.5584,0.396
1.5789,0.3995
1.6,0.407
1.6162,0.411
1.6216,0.414
1.6327,0.418
1.6438,0.4225
1.6495,0.4255
1.6667,0.428
1.6667,0.434
1.6842,0.4365
1.6901,0.4415
1.7021,0.443
1.7143,0.4435
1.7204,0.446
1.7391,0.449
1.7391,0.4525
1.7582,0.456
1.7647,0.4575
1.7778,0.4585
1.791,0.4615
1.7978,0.464
1.8182,0.471
1.8391,0.474
1.8462,0.4765
1.8605,0.4795
1.875,0.4845
1.8824,0.4885
1.9048,0.4945
1.9277,0.4985
1.9355,0.5015
1.9512,0.5055
1.9672,0.507
1.9753,0.51
2,0.512
2,0.5175
2.0202,0.52
2.0253,0.5245
2.0408,0.5255
2.0513,0.531
2.0619,0.533
2.0779,0.5355
2.0833,0.538
2.1053,0.544
2.1277,0.546
2.1333,0.5495
2.1505,0.551
2.1622,0.5535
2.1739,0.5545
2.1918,0.5575
2.1978,0.559
2.2222,0.5645
2.2472,0.5655
2.2535,0.569
2.2727,0.5705
2.2857,0.5735
2.2989,0.576
2.3188,0.5805
2.3256,0.5825
2.3529,0.5865
2.3529,0.5875
2.381,0.5895
2.3881,0.592
2.4,0.595
2.4096,0.598
2.4242,0.601
2.4242,0.603
2.439,0.605
2.449,0.6065
2.4615,0.608
2.4691,0.61
2.4742,0.6115
2.5,0.614
2.5,0.619
2.5263,0.622
2.5316,0.623
2.5397,0.627
2.5532,0.631
2.5641,0.6325
2.5806,0.637
2.5974,0.6395
2.6087,0.6405
2.623,0.6435
2.6316,0.645
2.6374,0.6455
2.6667,0.651
2.6966,0.6525
2.7027,0.654
2.7273,0.6565
2.7397,0.6585
2.7586,0.661
2.7778,0.6635
2.7907,0.666
2.8,0.668
2.8169,0.6715
2.8235,0.6725
2.8283,0.675
2.8571,0.68
2.8866,0.6805
2.8916,0.6825
2.8986,0.685
2.9167,0.686
2.9268,0.689
2.9412,0.6915
2.9474,0.693
2.963,0.6955
2.9787,0.6965
2.9851,0.699
3,0.7
3.0108,0.7005
3.0303,0.7025
3.038,0.704
3.0435,0.7055
3.0769,0.7095
3.1111,0.71
3.1169,0.712
3.125,0.715
3.1461,0.7185
3.1579,0.7195
3.1746,0.724
3.1818,0.725
3.2,0.7275
3.2184,0.7285
3.2258,0.73
3.2323,0.731
3.2432,0.732
3.2558,0.7345
3.2653,0.7355
3.2787,0.738
3.2877,0.7405
3.2941,0.742
3.299,0.745
3.3333,0.7475
3.3333,0.751
3.3684,0.7515
3.3735,0.7535
3.3803,0.7555
3.4043,0.7565
3.4146,0.757
3.4286,0.76
3.4409,0.761
3.4568,0.762
3.4783,0.7625
3.4783,0.765
3.5,0.7685
3.5165,0.7695
3.5294,0.773
3.5443,0.774
3.5556,0.7745
3.5821,0.777
3.5897,0.7785
3.5955,0.779
3.6364,0.783
3.6842,0.784
3.6923,0.786
3.7113,0.788
3.7209,0.789
3.7333,0.7905
3.75,0.791
3.75,0.7935
3.7647,0.795
3.7838,0.7975
3.7895,0.7985
3.8095,0.8005
3.8356,0.802
3.8554,0.8035
3.871,0.807
3.8889,0.8085
3.9024,0.8095
3.9344,0.812
3.9437,0.813
3.9506,0.8155
3.956,0.816
4,0.8175
4,0.821
4.0404,0.822
4.0449,0.8225
4.058,0.823
4.0816,0.8255
4.0909,0.827
4.1026,0.828
4.1176,0.829
4.1237,0.83
4.1379,0.833
4.1558,0.834
4.1667,0.8355
4.1791,0.8395
4.186,0.842
4.2105,0.844
4.2353,0.845
4.2424,0.8465
4.2553,0.847
4.2667,0.848
4.2857,0.85
4.3011,0.851
4.3077,0.8515
4.3243,0.8525
4.3373,0.8545
4.3478,0.855
4.375,0.8565
4.3836,0.857
4.3902,0.858
4.3956,0.8585
4.4,0.859
4.4444,0.8635
4.4444,0.8675
4.4898,0.868
4.4944,0.869
4.5,0.871
4.507,0.8725
4.5161,0.873
4.5361,0.8745
4.557,0.8755
4.5714,0.8775
4.5833,0.878
4.5902,0.8785
4.5977,0.879
4.6154,0.882
4.6512,0.8825
4.6667,0.8845
4.6753,0.888
4.6809,0.89
4.7368,0.891
4.7619,0.892
4.7761,0.894
4.8,0.8945
4.8193,0.895
4.8485,0.8955
4.8649,0.896
4.878,0.8965
4.9231,0.897
4.9315,0.8985
4.9383,0.899
4.9438,0.8995
4.9485,0.9
5,0.901
5,0.9035
5.0633,0.904
5.0704,0.906
5.0794,0.908
5.1282,0.9085
5.1429,0.909
5.1613,0.911
5.2,0.9125
5.2174,0.9135
5.2381,0.9145
5.2632,0.915
5.2747,0.9155
5.2941,0.9165
5.3012,0.917
5.3333,0.9185
5.3608,0.919
5.3659,0.92
5.3731,0.922
5.4054,0.9225
5.4321,0.924
5.4545,0.9265
5.4795,0.9285
5.5,0.929
5.5172,0.93
5.5319,0.9305
5.5385,0.9315
5.5556,0.932
5.5696,0.9325
5.5914,0.933
5.6,0.934
5.625,0.9345
5.6338,0.9355
5.641,0.936
5.7143,0.937
5.7143,0.938
5.7895,0.939
5.7971,0.9395
5.8065,0.9405
5.8333,0.941
5.8824,0.942
5.8947,0.9425
5.9016,0.9445
5.9091,0.945
5.9259,0.947
5.9459,0.948
5.9574,0.9485
5.9701,0.95
5.977,0.9505
6,0.952
6.0215,0.9525
6.0274,0.9535
6.0465,0.954
6.0606,0.955
6.087,0.9555
6.1111,0.957
6.1538,0.958
6.25,0.96
6.2651,0.9605
6.2857,0.961
6.2921,0.9615
6.3158,0.9625
6.3492,0.964
6.3768,0.9645
6.4,0.966
6.4516,0.967
6.4706,0.969
6.5116,0.9695
6.5574,0.97
6.5672,0.971
6.5882,0.972
6.6667,0.974
6.7368,0.9745
6.747,0.975
6.7606,0.9755
6.7692,0.9765
6.8293,0.977
6.8421,0.9775
6.8571,0.9785
6.9565,0.979
6.9565,0.9795
6.9841,0.9805
7,0.9815
7.027,0.983
7.0588,0.9835
7.0886,0.9845
7.0968,0.985
7.1233,0.9855
7.191,0.986
7.2131,0.9865
7.2727,0.9875
7.3239,0.9885
7.3333,0.989
7.3846,0.99
7.5362,0.9905
7.619,0.991
7.6471,0.9915
7.7778,0.9925
8.125,0.993
8.2353,0.9935
8.3871,0.995
8.6667,0.996
8.75,0.9965
9.0323,0.997
9.1803,0.9975
9.2754,0.998
9.5522,0.9985
10,0.9995
10.159,1


==> figs/1_bench_fft_variation/active/delay_var_BW250.csv <==
0,0
0,0.067
0.4,0.209
0.8,0.3325
1.2,0.4545
1.6,0.58
2,0.665
2.4,0.749
2.8,0.8095
3.2,0.8475
3.6,0.8975
4,0.9325
4.4,0.9575
4.8,0.97
5.2,0.9825
5.6,0.995
6.4,0.9995
6.8,1


==> figs/1_bench_fft_variation/active/delay_var_BW500.csv <==
0,0
0,0.027
0.2,0.129
0.4,0.2095
0.6,0.2935
0.8,0.3745
1,0.4445
1.2,0.5335
1.4,0.6055
1.6,0.6525
1.8,0.699
2,0.758
2.2,0.7955
2.4,0.84
2.6,0.8725
2.8,0.9045
3,0.9225
3.2,0.945
3.4,0.9615
3.6,0.9785
3.8,0.985
4,0.9875
4.2,0.99
4.6,0.995
5.2,0.9975
5.6,1


==> figs/1_bench_fft_variation/old/delay_BW125.csv <==
0,0.0094737
0.004566,0.0094737
0.0070523,0.01134
0.0099915,0.016327
0.012413,0.019588
0.014262,0.021429
0.01733,0.026316
0.018818,0.029897
0.021203,0.030928
0.024253,0.037113
0.026703,0.04898
0.028366,0.055102
0.03052,0.055102
0.033025,0.060204
0.034892,0.06701
0.037591,0.06701
0.040179,0.077551
0.042452,0.078351
0.04687,0.08
0.051473,0.085263
0.053368,0.091837
0.055522,0.097938
0.05811,0.1
0.060365,0.10204
0.062925,0.10918
0.065532,0.11224
0.068258,0.11327
0.071881,0.11789
0.07397,0.12143
0.07641,0.12165
0.07812,0.13265
0.082779,0.13579
0.085154,0.14388
0.089332,0.14421
0.093916,0.14526
0.096116,0.14796
0.098981,0.1602
0.10109,0.1602
0.10332,0.16122
0.10613,0.16211
0.10854,0.16735
0.11316,0.16947
0.11658,0.17158
0.12017,0.17579
0.12208,0.17653
0.12568,0.17895
0.12765,0.18866
0.12906,0.18969
0.13145,0.19286
0.13288,0.19388
0.13511,0.2
0.13838,0.20316
0.1409,0.21327
0.14309,0.21531
0.14502,0.21633
0.14742,0.21959
0.14962,0.21959
0.15203,0.22041
0.15455,0.22143
0.15923,0.22947
0.16078,0.23061
0.16286,0.23776
0.16735,0.24947
0.16962,0.25
0.17587,0.25579
0.17822,0.2567
0.18295,0.25895
0.18682,0.26105
0.18909,0.26939
0.19077,0.27653
0.19342,0.27653
0.19729,0.28
0.1992,0.28571
0.20136,0.28571
0.20528,0.28947
0.20774,0.29184
0.20942,0.29286
0.21131,0.29286
0.21356,0.29796
0.21555,0.29796
0.2179,0.30816
0.21958,0.31134
0.22171,0.31429
0.22563,0.31474
0.22808,0.31531
0.23058,0.32371
0.23298,0.33673
0.23497,0.34082
0.24188,0.34105
0.2439,0.34124
0.24603,0.34184
0.24844,0.3433
0.25049,0.34694
0.25215,0.35306
0.25446,0.35464
0.25676,0.36082
0.25924,0.36327
0.26063,0.36327
0.2651,0.36526
0.26984,0.37474
0.27404,0.37835
0.27718,0.37895
0.27947,0.38041
0.28144,0.38163
0.28294,0.38969
0.28496,0.3898
0.28664,0.39072
0.28872,0.39175
0.29059,0.39388
0.29447,0.39474
0.29626,0.39796
0.29843,0.40204
0.30222,0.40526
0.30462,0.40612
0.30676,0.40825
0.30852,0.40928
0.31054,0.4102
0.31243,0.41031
0.31466,0.41837
0.31708,0.41959
0.32024,0.42105
0.32449,0.42165
0.32933,0.42526
0.33353,0.43474
0.33606,0.43673
0.33801,0.43673
0.34015,0.43918
0.34173,0.44536
0.34347,0.44694
0.34597,0.45306
0.34818,0.4567
0.34974,0.45816
0.35183,0.45876
0.35791,0.45895
0.36,0.45918
0.36199,0.46327
0.36413,0.47629
0.36615,0.48469
0.37066,0.48526
0.37269,0.48571
0.37413,0.48866
0.37574,0.49184
0.37745,0.50204
0.37919,0.50204
0.38121,0.50714
0.38314,0.50714
0.38492,0.50816
0.38941,0.51053
0.39135,0.51429
0.39321,0.51429
0.39707,0.52
0.39883,0.52347
0.40153,0.52347
0.40368,0.53061
0.4073,0.53895
0.41074,0.54105
0.41266,0.5433
0.4164,0.54421
0.41855,0.55
0.42212,0.55053
0.42377,0.56224
0.42552,0.56939
0.43007,0.57053
0.43204,0.57857
0.43385,0.57959
0.4361,0.58041
0.43727,0.58041
0.43916,0.58367
0.44096,0.58469
0.44292,0.58673
0.44626,0.59684
0.44835,0.6
0.45019,0.60612
0.45258,0.60714
0.45399,0.61031
0.45575,0.61134
0.46042,0.62105
0.46262,0.62347
0.46697,0.62421
0.46985,0.62842
0.47403,0.63053
0.47621,0.63265
0.47924,0.63789
0.48126,0.63878
0.48332,0.6398
0.48484,0.6398
0.48641,0.65204
0.4903,0.65474
0.49379,0.65579
0.49581,0.65612
0.49927,0.66421
0.50099,0.66735
0.50299,0.67835
0.50482,0.67857
0.50771,0.68211
0.50937,0.68673
0.51146,0.68776
0.51335,0.69082
0.51563,0.69796
0.51732,0.7
0.51926,0.70206
0.52107,0.70816
0.52529,0.71474
0.5283,0.72
0.53006,0.72165
0.53154,0.72245
0.53285,0.73299
0.53449,0.73299
0.53647,0.7398
0.53842,0.7449
0.5401,0.7449
0.54179,0.75102
0.54323,0.76289
0.54505,0.76907
0.54662,0.7701
0.55008,0.77368
0.55162,0.77857
0.55338,0.78041
0.5549,0.78367
0.55665,0.78866
0.56011,0.79053
0.56319,0.80947
0.56448,0.81134
0.56615,0.81633
0.56773,0.81959
0.56961,0.82143
0.57303,0.82632
0.57489,0.8299
0.57654,0.83093
0.57798,0.83711
0.57967,0.84898
0.58159,0.8551
0.58346,0.8551
0.58502,0.8602
0.58617,0.86701
0.58762,0.86701
0.58924,0.87755
0.59087,0.87835
0.59445,0.88
0.59765,0.88526
0.59878,0.89184
0.60034,0.89794
0.60199,0.9
0.60302,0.90204
0.60483,0.90918
0.6063,0.91224
0.60764,0.91327
0.61012,0.91789
0.61146,0.92143
0.61238,0.92165
0.61387,0.93265
0.61707,0.93579
0.61833,0.94388
0.62191,0.94421
0.62461,0.94526
0.62604,0.94796
0.62756,0.9602
0.62907,0.9602
0.63055,0.96122
0.63317,0.96211
0.63475,0.96735
0.63756,0.96947
0.64033,0.97158
0.6434,0.97579
0.64486,0.97653
0.64747,0.97895
0.64917,0.98866
0.65079,0.98969
0.652,0.99286
0.65345,0.99388
0.65446,1
0.65765,1.0032
0.65931,1.0133
0.66047,1.0153
0.66196,1.0163
0.66374,1.0196
0.66488,1.0196
0.6666,1.0204
0.66791,1.0214
0.67003,1.0295
0.67134,1.0306
0.67301,1.0378
0.67521,1.0495
0.67677,1.05
0.67886,1.0558
0.68018,1.0567
0.68316,1.0589
0.68589,1.0611
0.68748,1.0694
0.6889,1.0765
0.69008,1.0765
0.69265,1.08
0.69388,1.0857
0.69502,1.0857
0.69746,1.0895
0.69872,1.0918
0.6997,1.0929
0.70105,1.0929
0.70261,1.098
0.70389,1.098
0.70525,1.1082
0.70654,1.1113
0.70772,1.1143
0.71027,1.1147
0.71158,1.1153
0.71276,1.1237
0.71403,1.1367
0.71538,1.1408
0.72111,1.1411
0.72249,1.1412
0.72374,1.1418
0.72479,1.1433
0.72602,1.1469
0.72746,1.1531
0.72884,1.1546
0.73004,1.1608
0.73133,1.1633
0.73303,1.1633
0.73541,1.1653
0.73743,1.1747
0.73932,1.1784
0.74184,1.1789
0.74302,1.1804
0.74427,1.1816
0.74563,1.1897
0.74673,1.1898
0.74791,1.1907
0.74914,1.1918
0.75056,1.1939
0.75319,1.1947
0.75422,1.198
0.75519,1.202
0.7581,1.2053
0.75922,1.2061
0.76048,1.2082
0.76163,1.2093
0.76303,1.2102
0.76422,1.2103
0.76558,1.2184
0.76654,1.2196
0.76886,1.2211
0.7713,1.2216
0.77317,1.2253
0.77552,1.2347
0.77628,1.2367
0.7775,1.2367
0.77867,1.2392
0.77998,1.2454
0.78108,1.2469
0.78178,1.2531
0.78276,1.2567
0.78399,1.2582
0.78533,1.2588
0.79004,1.2589
0.79109,1.2592
0.79205,1.2633
0.79291,1.2763
0.79373,1.2847
0.79574,1.2853
0.79679,1.2857
0.79824,1.2887
0.79937,1.2918
0.80051,1.302
0.80168,1.302
0.80285,1.3071
0.80401,1.3071
0.80516,1.3082
0.80723,1.3105
0.80846,1.3143
0.80957,1.3143
0.81183,1.32
0.81274,1.3235
0.81355,1.3235
0.81449,1.3306
0.81647,1.3389
0.81813,1.3411
0.81866,1.3433
0.82,1.3442
0.82089,1.35
0.82283,1.3505
0.8238,1.3622
0.82505,1.3694
0.82635,1.3705
0.82735,1.3786
0.82837,1.3796
0.8293,1.3804
0.83046,1.3804
0.8316,1.3837
0.83275,1.3847
0.83337,1.3867
0.8354,1.3968
0.83655,1.4
0.83748,1.4061
0.83822,1.4071
0.83907,1.4103
0.84011,1.4113
0.84174,1.4211
0.84274,1.4235
0.8445,1.4242
0.84681,1.4284
0.84812,1.4305
0.84876,1.4327
0.85129,1.4379
0.85219,1.4388
0.85293,1.4398
0.85382,1.4398
0.85489,1.452
0.85651,1.4547
0.85829,1.4558
0.85907,1.4561
0.86067,1.4642
0.86175,1.4673
0.86263,1.4784
0.86354,1.4786
0.86574,1.4821
0.86651,1.4867
0.86704,1.4878
0.86764,1.4908
0.86835,1.498
0.86907,1.5
0.86979,1.5021
0.8708,1.5082
0.87189,1.5147
0.87337,1.52
0.87411,1.5216
0.87494,1.5224
0.87589,1.533
0.87687,1.533
0.8774,1.5398
0.87814,1.5449
0.87896,1.5449
0.87976,1.551
0.88046,1.5629
0.88106,1.5691
0.88185,1.5701
0.88348,1.5737
0.88423,1.5786
0.8849,1.5804
0.88543,1.5837
0.88607,1.5887
0.88727,1.5905
0.88877,1.6095
0.88953,1.6113
0.89002,1.6163
0.89071,1.6196
0.89137,1.6214
0.89287,1.6263
0.8938,1.6299
0.89442,1.6309
0.89496,1.6371
0.89549,1.649
0.89614,1.6551
0.89667,1.6551
0.89716,1.6602
0.89807,1.667
0.89874,1.667
0.89926,1.6776
0.8998,1.6784
0.90093,1.68
0.90183,1.6853
0.9027,1.6918
0.90336,1.6979
0.90383,1.7
0.90456,1.702
0.90477,1.7092
0.90523,1.7122
0.90576,1.7133
0.90733,1.7179
0.9081,1.7214
0.90851,1.7216
0.90924,1.7327
0.90997,1.7358
0.91062,1.7439
0.91142,1.7442
0.91241,1.7453
0.91316,1.748
0.91347,1.7602
0.91409,1.7602
0.91457,1.7612
0.9161,1.7621
0.91644,1.7673
0.91714,1.7695
0.91851,1.7716
0.91958,1.7758
0.92014,1.7765
0.92121,1.7789
0.92164,1.7887
0.92254,1.7897
0.92302,1.7929
0.92377,1.7939
0.92414,1.8
0.92533,1.8032
0.92554,1.8133
0.92627,1.8153
0.92688,1.8163
0.92724,1.8196
0.92759,1.8196
0.9278,1.8204
0.92812,1.8214
0.92914,1.8295
0.92999,1.8306
0.93048,1.8378
0.93172,1.8495
0.93196,1.85
0.93231,1.8558
0.93283,1.8567
0.93342,1.8589
0.93457,1.8611
0.93475,1.8694
0.9352,1.8765
0.93558,1.8765
0.93652,1.88
0.93703,1.8857
0.93749,1.8857
0.93821,1.8895
0.93855,1.8918
0.93927,1.8929
0.93978,1.8929
0.94006,1.898
0.94065,1.898
0.94109,1.9082
0.94173,1.9113
0.94221,1.9143
0.94275,1.9147
0.94305,1.9153
0.9433,1.9237
0.94354,1.9367
0.94386,1.9408
0.94623,1.9411
0.94643,1.9412
0.94696,1.9418
0.94725,1.9433
0.94763,1.9469
0.94823,1.9531
0.94851,1.9546
0.94873,1.9608
0.94889,1.9633
0.94922,1.9633
0.94963,1.9653
0.94998,1.9747
0.95077,1.9784
0.95179,1.9789
0.95194,1.9804
0.95224,1.9816
0.95273,1.9897
0.95314,1.9898
0.95369,1.9907
0.95395,1.9918
0.95415,1.9939
0.95455,1.9947
0.95516,1.998
0.95575,2.002
0.95611,2.0053
0.95636,2.0061
0.95655,2.0082
0.9571,2.0093
0.95735,2.0102
0.95782,2.0103
0.95794,2.0184
0.95812,2.0196
0.95923,2.0211
0.95975,2.0216
0.95999,2.0253
0.96023,2.0347
0.96076,2.0367
0.96086,2.0367
0.96099,2.0392
0.96129,2.0454
0.96177,2.0469
0.96207,2.0531
0.96228,2.0567
0.96277,2.0582
0.96285,2.0588
0.96483,2.0589
0.9652,2.0592
0.96554,2.0633
0.96576,2.0763
0.96605,2.0847
0.96642,2.0853
0.96668,2.0857
0.96715,2.0887
0.96747,2.0918
0.96788,2.102
0.96813,2.102
0.96839,2.1071
0.9687,2.1071
0.96892,2.1082
0.96918,2.1105
0.96936,2.1143
0.96978,2.1143
0.97022,2.12
0.97054,2.1235
0.97072,2.1235
0.97084,2.1306
0.97149,2.1389
0.97213,2.1411
0.97245,2.1433
0.97274,2.1442
0.97286,2.15
0.97344,2.1505
0.97379,2.1622
0.9741,2.1694
0.97447,2.1705
0.97453,2.1786
0.97462,2.1796
0.97471,2.1804
0.97498,2.1804
0.97516,2.1837
0.97528,2.1847
0.97554,2.1867
0.97634,2.1968
0.97638,2.2
0.97685,2.2061
0.97687,2.2071
0.97752,2.2103
0.97773,2.2113
0.97797,2.2211
0.97802,2.2235
0.97821,2.2242
0.979,2.2284
0.97928,2.2305
0.97938,2.2327
0.98006,2.2379
0.98015,2.2388
0.98037,2.2398
0.98049,2.2398
0.98069,2.252
0.98084,2.2547
0.98106,2.2558
0.98119,2.2561
0.98145,2.2642
0.9816,2.2673
0.9817,2.2784
0.98188,2.2786
0.98236,2.2821
0.98251,2.2867
0.9826,2.2878
0.98271,2.2908
0.98279,2.298
0.98292,2.3
0.98304,2.3021
0.98322,2.3082
0.98326,2.3147
0.98369,2.32
0.98383,2.3216
0.98398,2.3224
0.98406,2.333
0.98427,2.333
0.98436,2.3398
0.98459,2.3449
0.98462,2.351
0.98469,2.3691
0.98504,2.3701
0.98555,2.3737
0.98587,2.3786
0.9859,2.3804
0.98599,2.3837
0.98609,2.3887
0.98627,2.3905
0.98633,2.4095
0.98648,2.4113
0.98649,2.4163
0.98651,2.4196
0.98674,2.4214
0.9872,2.4263
0.98733,2.4299
0.98736,2.4309
0.98741,2.449
0.98756,2.4551
0.98763,2.4602
0.98795,2.467
0.98797,2.467
0.98803,2.4776
0.98812,2.4784
0.98842,2.4918
0.98843,2.4979
0.98851,2.502
0.98858,2.5092
0.98865,2.5133
0.98909,2.5179
0.9892,2.5214
0.98959,2.5216
0.98983,2.5327
0.98996,2.5358
0.99,2.5439
0.99011,2.5453
0.99013,2.548
0.99016,2.5602
0.99021,2.5612
0.9909,2.5621
0.99104,2.5695
0.99152,2.5716
0.99156,2.5758
0.99162,2.5765
0.99175,2.5789
0.99182,2.5887
0.99201,2.5897
0.99202,2.5929
0.99227,2.5939
0.99249,2.6
0.99271,2.6032
0.99272,2.6133
0.99275,2.6153
0.99276,2.6163
0.99296,2.6196
0.99302,2.6214
0.99304,2.6295
0.99316,2.6306
0.9932,2.6495
0.99322,2.6567
0.99323,2.6611
0.99324,2.6765
0.99328,2.6765
0.99339,2.68
0.99353,2.6857
0.99364,2.6857
0.99379,2.6895
0.99384,2.6918
0.99411,2.6929
0.99415,2.6929
0.99423,2.698
0.99437,2.7113
0.99443,2.7143
0.99452,2.7147
0.99453,2.7153
0.99457,2.7367
0.99465,2.7408
0.99469,2.7411
0.99474,2.7412
0.99478,2.7418
0.99481,2.7433
0.99488,2.7531
0.99489,2.7546
0.99508,2.7784
0.9954,2.7789
0.99554,2.7897
0.99558,2.7898
0.99574,2.7907
0.99583,2.7947
0.99588,2.798
0.99591,2.802
0.99604,2.8093
0.99619,2.8103
0.99656,2.8211
0.9966,2.8216
0.99665,2.8367
0.99666,2.8454
0.99681,2.8469
0.9969,2.8531
0.99691,2.8582
0.99719,2.8589
0.99721,2.8763
0.99727,2.8847
0.99734,2.8857
0.99737,2.8887
0.99741,2.8918
0.99746,2.902
0.99764,2.9071
0.99765,2.9143
0.99768,2.9143
0.99772,2.9389
0.99791,2.9433
0.99795,2.9622
0.99803,2.9694
0.99808,2.9804
0.99813,2.9847
0.99814,2.9867
0.99824,3.0061
0.99835,3.0103
0.99836,3.0284
0.99849,3.0379
0.9986,3.0673
0.99862,3.0786
0.99884,3.0821
0.99885,3.1021
0.9989,3.1082
0.99898,3.133
0.99908,3.1449
0.99913,3.1701
0.99915,3.1786
0.99921,3.2551
0.99922,3.267
0.9993,3.302
0.99945,3.3179
0.99945,3.3216
0.99946,3.3327
0.99948,3.3621
0.99957,3.3789
0.99959,3.3939
0.99967,3.4
0.99968,3.4306
0.99972,3.4857
0.99973,3.4929
0.99975,3.5113
0.99981,3.5147
0.99992,3.5789
0.99993,3.6469
0.99997,3.8103
1,3.8673


==> figs/1_bench_fft_variation/old/delay_BW250.csv <==
0,0.0005102
0.0010295,0.0005102
0.0021593,0.002
0.0032343,0.002551
0.0042092,0.0056122
0.0059767,0.0061224
0.0076713,0.0065
0.008801,0.0071429
0.0098579,0.0076531
0.011161,0.0086735
0.012318,0.0088542
0.01342,0.0091837
0.015133,0.009375
0.0165,0.013776
0.018048,0.014062
0.019424,0.017857
0.020435,0.023438
0.021675,0.02602
0.023223,0.033673
0.024262,0.035417
0.02551,0.038
0.026722,0.039796
0.028489,0.040306
0.029892,0.041327
0.031086,0.041837
0.032498,0.042
0.033837,0.047396
0.035295,0.048
0.03678,0.0485
0.037956,0.04898
0.039304,0.049479
0.040753,0.04949
0.041964,0.053571
0.043067,0.055612
0.044251,0.05625
0.045536,0.056771
0.047413,0.057
0.048679,0.057653
0.050146,0.058854
0.051522,0.061224
0.052852,0.065625
0.053726,0.066327
0.054974,0.069
0.056177,0.070833
0.057489,0.071
0.058455,0.072449
0.059667,0.073469
0.060997,0.075
0.0624,0.077551
0.064404,0.079082
0.065406,0.079592
0.0666,0.079688
0.06783,0.083854
0.069142,0.084184
0.070272,0.084184
0.071374,0.087245
0.072331,0.087245
0.073533,0.09
0.074435,0.092857
0.075793,0.093367
0.077196,0.094388
0.078234,0.095
0.079155,0.096429
0.080658,0.0965
0.081569,0.098958
0.083099,0.10208
0.08422,0.10357
0.085541,0.105
0.086625,0.10625
0.087646,0.107
0.088593,0.109
0.08975,0.11094
0.090907,0.11173
0.09232,0.11378
0.095035,0.11429
0.096401,0.1151
0.097823,0.11735
0.099326,0.11786
0.10041,0.11927
0.10123,0.1199
0.10263,0.12143
0.10414,0.12449
0.10513,0.12551
0.10618,0.13316
0.10789,0.13333
0.10929,0.13367
0.11129,0.13673
0.11284,0.1375
0.11376,0.13878
0.11552,0.1395
0.11663,0.1398
0.11778,0.14031
0.1185,0.14082
0.11991,0.14184
0.12077,0.14235
0.12187,0.14271
0.12358,0.143
0.12485,0.14388
0.1262,0.144
0.127,0.14541
0.12856,0.14592
0.12976,0.146
0.13116,0.14643
0.13227,0.147
0.13323,0.15153
0.13445,0.1535
0.13556,0.15663
0.13675,0.15833
0.13771,0.16327
0.13915,0.164
0.14036,0.166
0.14155,0.16771
0.14221,0.17041
0.14369,0.17092
0.14516,0.17194
0.14625,0.17347
0.14749,0.17908
0.14923,0.1801
0.15037,0.18061
0.15157,0.18177
0.15246,0.18214
0.15346,0.18214
0.1546,0.18281
0.15601,0.185
0.15748,0.186
0.15866,0.18673
0.16,0.18776
0.16141,0.188
0.16256,0.18929
0.16372,0.1901
0.16485,0.19133
0.1661,0.1915
0.16723,0.19286
0.16874,0.1949
0.16994,0.19541
0.17087,0.19694
0.17245,0.19796
0.17341,0.19847
0.17495,0.19896
0.17614,0.19949
0.17768,0.20051
0.17905,0.20104
0.18009,0.20153
0.1816,0.20204
0.18304,0.20306
0.18397,0.20459
0.1851,0.2051
0.18642,0.20714
0.18772,0.2085
0.18894,0.20867
0.18988,0.2099
0.19103,0.21071
0.19217,0.212
0.19348,0.21224
0.19473,0.21327
0.19562,0.214
0.19709,0.215
0.19858,0.21719
0.19983,0.21786
0.20105,0.21786
0.20243,0.21823
0.20372,0.21939
0.20476,0.2199
0.20565,0.22092
0.20676,0.22653
0.20801,0.22806
0.20917,0.22908
0.21036,0.22959
0.21176,0.23229
0.21323,0.234
0.21435,0.236
0.21594,0.23673
0.21688,0.24167
0.21795,0.24337
0.21922,0.2465
0.22039,0.24847
0.22145,0.253
0.22265,0.25357
0.2237,0.254
0.22484,0.25408
0.22585,0.25459
0.2273,0.256
0.22848,0.25612
0.2297,0.257
0.23069,0.25729
0.23211,0.25765
0.23317,0.25816
0.23478,0.25918
0.23597,0.25969
0.23702,0.2602
0.23807,0.2605
0.2396,0.26122
0.24103,0.2625
0.24212,0.26327
0.24359,0.26633
0.24488,0.26667
0.24597,0.26684
0.24726,0.27449
0.24799,0.27551
0.24883,0.27857
0.24984,0.2801
0.25097,0.28073
0.25223,0.28214
0.25332,0.28265
0.25445,0.2849
0.25667,0.28571
0.25795,0.28622
0.25893,0.28827
0.25999,0.28906
0.26168,0.291
0.26253,0.293
0.26355,0.29375
0.26474,0.295
0.2661,0.29643
0.26741,0.29792
0.26911,0.30104
0.27019,0.3035
0.27116,0.30357
0.27249,0.305
0.27373,0.30561
0.27487,0.30663
0.27628,0.30714
0.27719,0.31
0.27843,0.31276
0.27944,0.31276
0.28042,0.31582
0.28152,0.31582
0.28254,0.31615
0.28366,0.32031
0.28491,0.32041
0.28574,0.32092
0.28659,0.32245
0.28755,0.325
0.28867,0.32653
0.28963,0.32755
0.29075,0.329
0.29183,0.32917
0.29289,0.331
0.29386,0.33367
0.29485,0.33437
0.29571,0.33878
0.29652,0.34115
0.29791,0.34235
0.29903,0.343
0.29971,0.34323
0.30124,0.34375
0.30231,0.34439
0.3036,0.34643
0.3049,0.35051
0.3058,0.35052
0.30727,0.35102
0.30844,0.3515
0.30943,0.352
0.31042,0.3526
0.31184,0.358
0.31306,0.35816
0.31395,0.35867
0.31501,0.35969
0.3162,0.3602
0.31714,0.362
0.31803,0.36458
0.31892,0.36633
0.31965,0.37398
0.32075,0.37656
0.32176,0.38214
0.32304,0.38594
0.32395,0.38622
0.3248,0.39062
0.32606,0.39082
0.32732,0.39115
0.32863,0.39133
0.32955,0.39235
0.33088,0.39286
0.33201,0.3935
0.33305,0.39388
0.33393,0.39439
0.3349,0.39745
0.33597,0.398
0.33725,0.39949
0.33839,0.40051
0.33963,0.402
0.34123,0.40255
0.34241,0.40561
0.34342,0.40612
0.34441,0.4065
0.34524,0.40714
0.34685,0.40765
0.34778,0.40867
0.34884,0.40885
0.34997,0.40918
0.35132,0.40937
0.35237,0.41378
0.35335,0.41406
0.35451,0.41786
0.35553,0.42344
0.35684,0.42602
0.35822,0.43367
0.35939,0.43542
0.36072,0.438
0.36226,0.4398
0.36309,0.44031
0.36412,0.44133
0.36491,0.44184
0.36585,0.442
0.3674,0.4474
0.36862,0.448
0.36964,0.4485
0.3708,0.44898
0.37216,0.44948
0.37312,0.44949
0.37427,0.45357
0.37535,0.45561
0.3765,0.45625
0.37751,0.45677
0.37843,0.457
0.37961,0.45765
0.38079,0.45885
0.38211,0.46122
0.38313,0.46563
0.38426,0.46633
0.38545,0.469
0.38632,0.47083
0.38756,0.471
0.38871,0.47245
0.38979,0.47347
0.39069,0.475
0.39199,0.47755
0.39289,0.47908
0.39367,0.47959
0.39471,0.47969
0.3959,0.48385
0.3969,0.48418
0.39806,0.48418
0.39894,0.48724
0.40005,0.48724
0.40141,0.49
0.40236,0.49286
0.40364,0.49337
0.40494,0.49439
0.40603,0.495
0.40712,0.49643
0.40855,0.4965
0.40938,0.49896
0.41032,0.50208
0.4113,0.50357
0.41224,0.505
0.41356,0.50625
0.4147,0.507
0.41583,0.509
0.41718,0.51094
0.41827,0.51173
0.41903,0.51378
0.42132,0.51429
0.4223,0.5151
0.42333,0.51735
0.42421,0.51786
0.42515,0.51927
0.42632,0.5199
0.42729,0.52143
0.42845,0.52449
0.42986,0.52551
0.43057,0.53316
0.43135,0.53333
0.43243,0.53367
0.43315,0.53673
0.43419,0.5375
0.43504,0.53878
0.4362,0.5395
0.43706,0.5398
0.43786,0.54031
0.4388,0.54082
0.43964,0.54184
0.44063,0.54235
0.44191,0.54271
0.44308,0.543
0.44436,0.54388
0.44551,0.544
0.44659,0.54541
0.44747,0.54592
0.44864,0.546
0.44984,0.54643
0.45077,0.547
0.45179,0.55153
0.45262,0.5535
0.45354,0.55663
0.45457,0.55833
0.45564,0.56327
0.45675,0.564
0.45743,0.566
0.45835,0.56771
0.45965,0.57041
0.46057,0.57092
0.46152,0.57194
0.46273,0.57347
0.46396,0.57908
0.46504,0.5801
0.46615,0.58061
0.46708,0.58177
0.46808,0.58214
0.46882,0.58214
0.47002,0.58281
0.47094,0.585
0.4718,0.586
0.47283,0.58673
0.4737,0.58776
0.47454,0.588
0.47531,0.58929
0.47649,0.5901
0.47735,0.59133
0.47844,0.5915
0.47956,0.59286
0.48053,0.5949
0.48157,0.59541
0.48258,0.59694
0.48364,0.59796
0.48486,0.59847
0.48612,0.59896
0.48673,0.59949
0.48784,0.60051
0.48873,0.60104
0.48963,0.60153
0.49042,0.60204
0.49155,0.60306
0.49244,0.60459
0.49334,0.6051
0.4946,0.60714
0.49605,0.6085
0.49704,0.60867
0.49782,0.6099
0.49884,0.61071
0.50011,0.612
0.50093,0.61224
0.50189,0.61327
0.50325,0.614
0.50446,0.615
0.5052,0.61719
0.50599,0.61786
0.5073,0.61786
0.50838,0.61823
0.50924,0.61939
0.51002,0.6199
0.51085,0.62092
0.51158,0.62653
0.51275,0.62806
0.51366,0.62908
0.5145,0.62959
0.51552,0.63229
0.5173,0.634
0.51833,0.636
0.51911,0.63673
0.52016,0.64167
0.52105,0.64337
0.52198,0.6465
0.52318,0.64847
0.52425,0.653
0.52516,0.65357
0.52588,0.654
0.52724,0.65408
0.5284,0.65459
0.52923,0.656
0.53021,0.65612
0.53061,0.657
0.53147,0.65729
0.53253,0.65765
0.53358,0.65816
0.53471,0.65918
0.53575,0.65969
0.53668,0.6602
0.53744,0.6605
0.53839,0.66122
0.53949,0.6625
0.54015,0.66327
0.5408,0.66633
0.54165,0.66667
0.54264,0.66684
0.54331,0.67449
0.54411,0.67551
0.54472,0.67857
0.54598,0.6801
0.54716,0.68073
0.54823,0.68214
0.54911,0.68265
0.54994,0.6849
0.5518,0.68571
0.55322,0.68622
0.55406,0.68827
0.55501,0.68906
0.55622,0.691
0.55752,0.693
0.55824,0.69375
0.55906,0.695
0.56001,0.69643
0.56125,0.69792
0.56201,0.70104
0.56273,0.7035
0.56356,0.70357
0.5644,0.705
0.56539,0.70561
0.56632,0.70663
0.56721,0.70714
0.56831,0.71
0.56911,0.71276
0.57039,0.71276
0.57142,0.71582
0.57245,0.71582
0.57351,0.71615
0.57438,0.72031
0.57546,0.72041
0.57617,0.72092
0.5772,0.72245
0.57835,0.725
0.57932,0.72653
0.58054,0.72755
0.58144,0.729
0.58213,0.72917
0.58316,0.731
0.58397,0.73367
0.5851,0.73438
0.5856,0.73878
0.58655,0.74115
0.58765,0.74235
0.58833,0.743
0.58896,0.74323
0.58952,0.74375
0.59045,0.74439
0.5913,0.74643
0.59197,0.75051
0.59291,0.75052
0.59367,0.75102
0.59425,0.7515
0.59493,0.752
0.59554,0.7526
0.59643,0.758
0.59749,0.75816
0.59833,0.75867
0.5995,0.75969
0.60022,0.7602
0.60113,0.762
0.60195,0.76458
0.60259,0.76633
0.60326,0.77398
0.60433,0.77656
0.60507,0.78214
0.60589,0.78594
0.60666,0.78622
0.60698,0.79062
0.60792,0.79082
0.60876,0.79115
0.60948,0.79133
0.61016,0.79235
0.61104,0.79286
0.61184,0.7935
0.61291,0.79388
0.61376,0.79439
0.6147,0.79745
0.61564,0.798
0.61648,0.79949
0.61752,0.80051
0.61839,0.802
0.61926,0.80255
0.6202,0.80561
0.62098,0.80612
0.62191,0.8065
0.62248,0.80714
0.62306,0.80765
0.6237,0.80867
0.62453,0.80885
0.62536,0.80918
0.62597,0.80937
0.62673,0.81378
0.62742,0.81406
0.62833,0.81786
0.62909,0.82344
0.62988,0.82602
0.63086,0.83367
0.63176,0.83542
0.63284,0.838
0.63401,0.8398
0.63519,0.84031
0.63635,0.84133
0.63725,0.84184
0.63794,0.842
0.63891,0.8474
0.63934,0.848
0.64017,0.8485
0.6409,0.84898
0.64172,0.84948
0.64251,0.84949
0.64325,0.85357
0.64412,0.85561
0.64498,0.85625
0.6462,0.85677
0.64683,0.857
0.64771,0.85765
0.64829,0.85885
0.64884,0.86122
0.64975,0.86562
0.65098,0.86633
0.65182,0.869
0.6527,0.87083
0.65348,0.871
0.65415,0.87245
0.65513,0.87347
0.65605,0.875
0.65687,0.87755
0.65761,0.87908
0.65829,0.87959
0.65903,0.87969
0.6598,0.88385
0.66057,0.88418
0.66156,0.88418
0.66236,0.88724
0.66337,0.88724
0.66424,0.89
0.66498,0.89286
0.66568,0.89337
0.6665,0.89439
0.66729,0.895
0.66828,0.89643
0.66904,0.8965
0.66997,0.89896
0.67072,0.90208
0.67137,0.90357
0.67213,0.905
0.67285,0.90625
0.67358,0.907
0.67426,0.909
0.67488,0.91094
0.67574,0.91173
0.67633,0.91378
0.67761,0.91429
0.67839,0.9151
0.67944,0.91735
0.67998,0.91786
0.68074,0.91927
0.68151,0.9199
0.68217,0.92143
0.68296,0.92449
0.68356,0.92551
0.68445,0.93316
0.68495,0.93333
0.68582,0.93367
0.68679,0.93673
0.6872,0.9375
0.688,0.93878
0.68873,0.9395
0.68971,0.9398
0.69063,0.94031
0.69117,0.94082
0.69224,0.94184
0.69291,0.94235
0.69385,0.94271
0.69448,0.943
0.69553,0.94388
0.69625,0.944
0.69725,0.94541
0.69772,0.94592
0.69846,0.946
0.69908,0.94643
0.70005,0.947
0.70092,0.95153
0.70194,0.9535
0.70288,0.95663
0.70355,0.95833
0.70435,0.96327
0.70486,0.964
0.7055,0.966
0.70624,0.96771
0.70719,0.97041
0.70784,0.97092
0.70861,0.97194
0.70958,0.97347
0.71,0.97908
0.71086,0.9801
0.71158,0.98061
0.71222,0.98177
0.71314,0.98214
0.71406,0.98214
0.71475,0.98281
0.7155,0.985
0.71624,0.986
0.71698,0.98673
0.71789,0.98776
0.71851,0.988
0.71952,0.98929
0.72034,0.9901
0.72109,0.99133
0.72187,0.9915
0.72263,0.99286
0.72318,0.9949
0.72422,0.99541
0.72478,0.99694
0.72563,0.99796
0.72628,0.99847
0.72663,0.99896
0.72724,0.99949
0.7279,1.0005
0.72862,1.001
0.72958,1.0015
0.73016,1.002
0.73085,1.0031
0.73195,1.0046
0.73293,1.0051
0.73346,1.0071
0.73386,1.0085
0.73438,1.0087
0.735,1.0099
0.73595,1.0107
0.73665,1.012
0.73705,1.0122
0.7375,1.0133
0.73814,1.014
0.73864,1.015
0.73915,1.0172
0.73982,1.0179
0.74059,1.0179
0.74121,1.0182
0.74197,1.0194
0.74276,1.0199
0.74367,1.0209
0.74459,1.0265
0.74545,1.0281
0.74609,1.0291
0.7468,1.0296
0.74749,1.0323
0.74797,1.034
0.74858,1.036
0.74915,1.0367
0.75022,1.0417
0.75094,1.0434
0.75146,1.0465
0.75226,1.0485
0.75296,1.053
0.75383,1.0536
0.75454,1.054
0.75519,1.0541
0.75607,1.0546
0.75662,1.056
0.7571,1.0561
0.75767,1.057
0.75843,1.0573
0.75913,1.0577
0.75979,1.0582
0.76052,1.0592
0.76126,1.0597
0.76205,1.0602
0.76268,1.0605
0.7634,1.0612
0.76413,1.0625
0.7647,1.0633
0.76504,1.0663
0.76563,1.0667
0.76674,1.0668
0.7675,1.0745
0.7683,1.0755
0.76893,1.0786
0.76967,1.0801
0.77035,1.0807
0.77108,1.0821
0.77157,1.0827
0.77225,1.0849
0.77354,1.0857
0.77397,1.0862
0.77485,1.0883
0.77561,1.0891
0.77634,1.091
0.77711,1.093
0.77796,1.0938
0.77846,1.095
0.77908,1.0964
0.77938,1.0979
0.77984,1.101
0.78014,1.1035
0.7807,1.1036
0.7815,1.105
0.78211,1.1056
0.78286,1.1066
0.78386,1.1071
0.78435,1.11
0.78506,1.1128
0.78567,1.1128
0.78617,1.1158
0.78688,1.1158
0.78717,1.1161
0.78785,1.1203
0.78853,1.1204
0.78896,1.1209
0.7896,1.1224
0.79016,1.125
0.79084,1.1265
0.79146,1.1276
0.79211,1.129
0.79276,1.1292
0.79344,1.131
0.7941,1.1337
0.79474,1.1344
0.79514,1.1388
0.79585,1.1411
0.79644,1.1423
0.79703,1.143
0.79778,1.1432
0.79827,1.1438
0.79887,1.1444
0.7995,1.1464
0.80001,1.1505
0.80073,1.1505
0.80109,1.151
0.80197,1.1515
0.80287,1.152
0.80342,1.1526
0.80396,1.158
0.80443,1.1582
0.80502,1.1587
0.80531,1.1597
0.80586,1.1602
0.80631,1.162
0.80717,1.1646
0.8079,1.1663
0.8087,1.174
0.80916,1.1766
0.80958,1.1821
0.81002,1.1859
0.8104,1.1862
0.81133,1.1906
0.81186,1.1908
0.81224,1.1911
0.81285,1.1913
0.81351,1.1923
0.81409,1.1929
0.81462,1.1935
0.81502,1.1939
0.81573,1.1944
0.81633,1.1974
0.81693,1.198
0.81758,1.1995
0.8183,1.2005
0.81895,1.202
0.81942,1.2026
0.8199,1.2056
0.82045,1.2061
0.82108,1.2065
0.82168,1.2071
0.82248,1.2077
0.82334,1.2087
0.82375,1.2089
0.82424,1.2092
0.82476,1.2094
0.82529,1.2138
0.8257,1.2141
0.82628,1.2179
0.82687,1.2234
0.82731,1.226
0.82772,1.2337
0.82813,1.2354
0.8287,1.238
0.82894,1.2398
0.82935,1.2403
0.83001,1.2413
0.83048,1.2418
0.83089,1.242
0.8312,1.2474
0.83216,1.248
0.8327,1.2485
0.83308,1.249
0.83337,1.2495
0.83398,1.2495
0.83447,1.2536
0.83512,1.2556
0.83553,1.2563
0.83608,1.2568
0.83651,1.257
0.83696,1.2577
0.8375,1.2589
0.83814,1.2612
0.83859,1.2656
0.83911,1.2663
0.83963,1.269
0.84026,1.2708
0.84096,1.271
0.84144,1.2724
0.84196,1.2735
0.84267,1.275
0.84312,1.2776
0.84345,1.2791
0.84399,1.2796
0.84455,1.2797
0.84526,1.2839
0.84582,1.2842
0.84645,1.2842
0.84717,1.2872
0.84774,1.2872
0.84829,1.29
0.84886,1.2929
0.8492,1.2934
0.8496,1.2944
0.8502,1.295
0.85074,1.2964
0.85111,1.2965
0.85184,1.299
0.85218,1.3021
0.85294,1.3036
0.85368,1.305
0.85414,1.3062
0.85466,1.307
0.85514,1.309
0.85547,1.3109
0.856,1.3117
0.85675,1.3138
0.85805,1.3143
0.85836,1.3151
0.85886,1.3173
0.85933,1.3179
0.85981,1.3193
0.86039,1.3199
0.86098,1.3214
0.86144,1.3245
0.86194,1.3255
0.86241,1.3332
0.86283,1.3333
0.86324,1.3337
0.86361,1.3367
0.86398,1.3375
0.86445,1.3388
0.86485,1.3395
0.86539,1.3398
0.86578,1.3403
0.8662,1.3408
0.8665,1.3418
0.86692,1.3423
0.86737,1.3427
0.868,1.343
0.86835,1.3439
0.86878,1.344
0.86932,1.3454
0.86981,1.3459
0.87044,1.346
0.87103,1.3464
0.87165,1.347
0.8722,1.3515
0.87278,1.3535
0.87328,1.3566
0.87382,1.3583
0.87433,1.3633
0.87474,1.364
0.87515,1.366
0.87547,1.3677
0.87601,1.3704
0.87656,1.3709
0.87693,1.3719
0.87733,1.3735
0.87798,1.3791
0.87816,1.3801
0.87863,1.3806
0.8791,1.3818
0.87946,1.3821
0.87987,1.3821
0.88025,1.3828
0.88074,1.385
0.88108,1.386
0.88161,1.3867
0.88212,1.3878
0.88246,1.388
0.88281,1.3893
0.88343,1.3901
0.88389,1.3913
0.88434,1.3915
0.88478,1.3929
0.88516,1.3949
0.88543,1.3954
0.88587,1.3969
0.88608,1.398
0.88661,1.3985
0.88682,1.399
0.88724,1.3995
0.88762,1.4005
0.88788,1.401
0.88827,1.4015
0.88861,1.402
0.88898,1.4031
0.88944,1.4046
0.88971,1.4051
0.89013,1.4071
0.8905,1.4085
0.89101,1.4087
0.89149,1.4099
0.89196,1.4107
0.89234,1.412
0.89298,1.4122
0.8937,1.4133
0.89421,1.414
0.89453,1.415
0.89493,1.4172
0.89549,1.4179
0.89584,1.4179
0.89619,1.4182
0.89664,1.4194
0.89718,1.4199
0.8977,1.4209
0.89821,1.4265
0.89832,1.4281
0.89878,1.4291
0.89931,1.4296
0.89967,1.4323
0.89982,1.434
0.90018,1.436
0.90076,1.4367
0.901,1.4417
0.90143,1.4434
0.90212,1.4465
0.90241,1.4485
0.90291,1.453
0.90323,1.4536
0.90376,1.454
0.904,1.4541
0.90442,1.4546
0.9049,1.456
0.90533,1.4561
0.90599,1.457
0.90647,1.4573
0.90695,1.4577
0.90739,1.4582
0.90764,1.4592
0.90788,1.4597
0.90843,1.4602
0.90874,1.4605
0.90911,1.4612
0.90934,1.4625
0.90938,1.4633
0.90989,1.4663
0.9104,1.4667
0.91055,1.4668
0.91091,1.4745
0.91141,1.4755
0.912,1.4786
0.91234,1.4801
0.91273,1.4807
0.91305,1.4821
0.91335,1.4827
0.91376,1.4849
0.91444,1.4857
0.91458,1.4862
0.91484,1.4883
0.91524,1.4891
0.91537,1.491
0.91569,1.493
0.916,1.4938
0.91647,1.495
0.91685,1.4964
0.91723,1.4979
0.91759,1.501
0.91803,1.5035
0.9185,1.5036
0.91888,1.505
0.9191,1.5056
0.91936,1.5066
0.91951,1.5071
0.91998,1.51
0.92035,1.5128
0.92068,1.5128
0.92126,1.5158
0.9215,1.5158
0.92188,1.5161
0.92227,1.5203
0.92261,1.5204
0.92295,1.5209
0.92316,1.5224
0.92335,1.525
0.92366,1.5265
0.92403,1.5276
0.92448,1.529
0.9248,1.5292
0.92513,1.531
0.92563,1.5337
0.92589,1.5344
0.92628,1.5388
0.92663,1.5411
0.92675,1.5423
0.92715,1.543
0.92751,1.5432
0.92802,1.5437
0.92846,1.5444
0.92874,1.5464
0.92915,1.5505
0.9294,1.5505
0.92988,1.551
0.93028,1.5515
0.93049,1.552
0.9308,1.5526
0.93124,1.558
0.93156,1.5582
0.93191,1.5587
0.93204,1.5597
0.93228,1.5602
0.93275,1.562
0.93315,1.5646
0.93342,1.5663
0.93386,1.574
0.9342,1.5766
0.93457,1.5821
0.93486,1.5859
0.93523,1.5862
0.93549,1.5906
0.93578,1.5908
0.93617,1.5911
0.93654,1.5913
0.93684,1.5923
0.93733,1.5929
0.93764,1.5935
0.93785,1.5939
0.93799,1.5944
0.93823,1.5974
0.9385,1.598
0.93878,1.5995
0.93887,1.6005
0.93913,1.602
0.93935,1.6026
0.93987,1.6056
0.94005,1.6061
0.94022,1.6065
0.94062,1.6071
0.94086,1.6077
0.94116,1.6087
0.94144,1.6089
0.94184,1.6092
0.94217,1.6094
0.94277,1.6138
0.94295,1.6141
0.94322,1.6179
0.94357,1.6234
0.9438,1.626
0.94401,1.6337
0.94424,1.6354
0.94442,1.638
0.94449,1.6398
0.94463,1.6403
0.94471,1.6413
0.94499,1.6418
0.94517,1.642
0.94535,1.6474
0.94554,1.648
0.94573,1.6485
0.94614,1.649
0.94646,1.6495
0.94674,1.6495
0.94703,1.6536
0.94724,1.6556
0.94752,1.6562
0.9478,1.6568
0.94803,1.657
0.94817,1.6577
0.94846,1.6589
0.9488,1.6612
0.94887,1.6656
0.94908,1.6663
0.94927,1.669
0.94955,1.6708
0.94967,1.671
0.9501,1.6724
0.95029,1.6735
0.95045,1.675
0.9506,1.6776
0.95096,1.6791
0.95123,1.6796
0.95147,1.6797
0.95157,1.6839
0.95176,1.6842
0.95182,1.6842
0.95209,1.6872
0.9522,1.6872
0.95239,1.69
0.95267,1.6929
0.95294,1.6934
0.95304,1.6944
0.95313,1.695
0.95347,1.6964
0.95375,1.6965
0.95386,1.699
0.95394,1.7021
0.95408,1.7036
0.95432,1.705
0.95463,1.7063
0.95506,1.707
0.95531,1.709
0.95539,1.7109
0.95569,1.7117
0.95587,1.7138
0.95615,1.7143
0.95651,1.7151
0.95661,1.7173
0.95688,1.7179
0.95712,1.7193
0.95742,1.7199
0.9576,1.7214
0.95773,1.7245
0.95789,1.7255
0.95818,1.7332
0.95845,1.7333
0.95857,1.7337
0.95878,1.7367
0.95902,1.7375
0.9593,1.7388
0.95946,1.7395
0.9597,1.7398
0.95979,1.7403
0.96026,1.7408
0.9604,1.7418
0.96066,1.7423
0.96072,1.7427
0.96085,1.743
0.96105,1.744
0.96115,1.7454
0.96144,1.7459
0.96163,1.746
0.96166,1.7464
0.96177,1.747
0.96185,1.7515
0.96197,1.7535
0.96219,1.7566
0.96233,1.7583
0.96247,1.7633
0.96273,1.764
0.96301,1.766
0.96321,1.7677
0.96339,1.7709
0.96349,1.7719
0.9636,1.7735
0.9637,1.7791
0.96384,1.7801
0.96402,1.7806
0.9642,1.7818
0.9643,1.7821
0.9645,1.7821
0.96467,1.7828
0.96472,1.785
0.96491,1.786
0.96506,1.7867
0.96516,1.7878
0.96537,1.788
0.96552,1.7893
0.96554,1.7901
0.96577,1.7913
0.96583,1.7915
0.96588,1.7929
0.96606,1.7949
0.96622,1.7954
0.96635,1.7969
0.96641,1.798
0.96663,1.7985
0.9668,1.799
0.96695,1.7995
0.9672,1.8005
0.96735,1.801
0.96757,1.8015
0.96764,1.802
0.96786,1.8031
0.9679,1.8046
0.96798,1.8051
0.96808,1.8071
0.96825,1.8085
0.96854,1.8087
0.9688,1.8099
0.96885,1.8107
0.96906,1.812
0.9693,1.8122
0.96942,1.8133
0.96958,1.814
0.96969,1.815
0.96983,1.8172
0.97011,1.8179
0.97024,1.8179
0.97035,1.8182
0.97052,1.8194
0.97064,1.8209
0.97075,1.8265
0.97082,1.8281
0.97098,1.8291
0.97116,1.8296
0.97124,1.8323
0.97129,1.834
0.97155,1.836
0.97167,1.8367
0.97174,1.8417
0.972,1.8434
0.97209,1.8465
0.9722,1.8485
0.97236,1.853
0.97266,1.854
0.97272,1.8541
0.97284,1.856
0.9729,1.8561
0.97301,1.857
0.97309,1.8573
0.97314,1.8577
0.97324,1.8582
0.97339,1.8592
0.9736,1.8597
0.97369,1.8602
0.97397,1.8605
0.9741,1.8612
0.97416,1.8625
0.97447,1.8633
0.97471,1.8663
0.97496,1.8668
0.97515,1.8745
0.97532,1.8755
0.97558,1.8786
0.97572,1.8801
0.97576,1.8807
0.97577,1.8821
0.97594,1.8827
0.97605,1.8849
0.97632,1.8857
0.97649,1.8862
0.97669,1.8883
0.97676,1.8891
0.97679,1.891
0.97691,1.893
0.97699,1.8938
0.9771,1.895
0.97713,1.8964
0.97714,1.8979
0.97733,1.901
0.97754,1.9035
0.97782,1.9036
0.9779,1.905
0.97794,1.9056
0.97801,1.9066
0.97815,1.9071
0.97821,1.91
0.97838,1.9128
0.9785,1.9128
0.97853,1.9158
0.97862,1.9158
0.97884,1.9161
0.97894,1.9203
0.97915,1.9204
0.97933,1.9209
0.97941,1.9224
0.97948,1.925
0.97956,1.9265
0.97971,1.9276
0.97988,1.9292
0.97997,1.931
0.98013,1.9337
0.98016,1.9344
0.98038,1.9388
0.98043,1.9411
0.98044,1.9423
0.98064,1.943
0.98073,1.9432
0.98083,1.9444
0.98095,1.9464
0.98105,1.9505
0.98109,1.9505
0.98122,1.951
0.98128,1.9515
0.98144,1.9526
0.98149,1.958
0.9817,1.9582
0.98182,1.9587
0.98191,1.9597
0.98205,1.9602
0.98215,1.962
0.9822,1.9646
0.98231,1.9663
0.98247,1.974
0.98263,1.9766
0.98285,1.9821
0.98294,1.9859
0.98315,1.9862
0.98325,1.9906
0.98333,1.9908
0.98341,1.9911
0.98348,1.9913
0.98368,1.9923
0.98374,1.9929
0.98378,1.9935
0.98383,1.9939
0.98401,1.9944
0.98409,1.9974
0.98423,1.998
0.98424,1.9995
0.9843,2.0005
0.9844,2.002
0.98448,2.0026
0.98452,2.0056
0.98459,2.0061
0.98465,2.0065
0.98489,2.0071
0.98495,2.0077
0.98499,2.0087
0.98513,2.0089
0.98521,2.0092
0.98523,2.0094
0.9853,2.0138
0.98547,2.0141
0.98553,2.0179
0.98567,2.0234
0.98581,2.026
0.98596,2.0354
0.98603,2.0398
0.98627,2.0418
0.98642,2.042
0.98653,2.048
0.98662,2.0485
0.9867,2.049
0.98672,2.0495
0.98673,2.0495
0.98683,2.0536
0.98691,2.0556
0.98706,2.057
0.98714,2.0589
0.98732,2.0612
0.98745,2.0656
0.98752,2.0663
0.98762,2.069
0.98773,2.0708
0.98785,2.0724
0.98789,2.075
0.98798,2.0776
0.98813,2.0791
0.98822,2.0796
0.98828,2.0797
0.98838,2.0842
0.98843,2.0842
0.98845,2.0872
0.98852,2.0872
0.98854,2.09
0.98864,2.0929
0.98868,2.0934
0.9888,2.095
0.98888,2.0964
0.98893,2.0965
0.98902,2.1021
0.98909,2.1036
0.98914,2.105
0.98916,2.1062
0.98919,2.107
0.98921,2.1109
0.98925,2.1143
0.98929,2.1151
0.98937,2.1179
0.98943,2.1193
0.98946,2.1199
0.98964,2.1214
0.98968,2.1245
0.98973,2.1255
0.98981,2.1332
0.98988,2.1333
0.98991,2.1337
0.98992,2.1367
0.99006,2.1375
0.99013,2.1388
0.99017,2.1395
0.99035,2.1403
0.99042,2.1408
0.99044,2.1418
0.99062,2.1423
0.9907,2.1454
0.99071,2.1459
0.99076,2.146
0.99081,2.147
0.99082,2.1515
0.99083,2.1535
0.99088,2.1566
0.99093,2.1583
0.99094,2.1633
0.99099,2.164
0.99105,2.1677
0.9912,2.1704
0.99121,2.1709
0.99128,2.1791
0.99135,2.1821
0.9915,2.1821
0.99152,2.1828
0.99159,2.186
0.99168,2.188
0.99174,2.1893
0.99176,2.1913
0.99185,2.1949
0.99186,2.1954
0.99193,2.1969
0.99194,2.198
0.99196,2.1985
0.99202,2.199
0.99209,2.1995
0.9921,2.2005
0.99212,2.2015
0.9922,2.202
0.99224,2.2031
0.99228,2.2051
0.99235,2.2087
0.99243,2.2099
0.99244,2.212
0.99245,2.2122
0.99248,2.215
0.99262,2.2172
0.99269,2.2179
0.99271,2.2182
0.99278,2.2209
0.99279,2.2281
0.99282,2.2291
0.99292,2.2296
0.99294,2.236
0.99298,2.2434
0.99301,2.2485
0.99306,2.2546
0.99312,2.2561
0.99316,2.2577
0.99323,2.2592
0.99334,2.2597
0.99335,2.2605
0.99338,2.2612
0.99339,2.2625
0.99349,2.2633
0.99351,2.2663
0.99359,2.2745
0.99362,2.2786
0.99364,2.2801
0.99377,2.2827
0.99378,2.2849
0.99381,2.2857
0.99383,2.2862
0.99388,2.2883
0.99393,2.293
0.99405,2.2937
0.99411,2.2964
0.99411,2.301
0.99419,2.3035
0.99422,2.3036
0.99424,2.305
0.99425,2.3056
0.9943,2.31
0.99431,2.3128
0.99435,2.3158
0.99437,2.3161
0.9944,2.3204
0.99454,2.3209
0.99465,2.3224
0.99472,2.325
0.99473,2.3276
0.99479,2.3292
0.9948,2.331
0.99482,2.3337
0.99503,2.3388
0.99503,2.3432
0.99504,2.3444
0.99505,2.3464
0.99508,2.3505
0.99509,2.3526
0.9951,2.3582
0.99518,2.3597
0.99519,2.362
0.99522,2.374
0.99523,2.3766
0.99524,2.3821
0.99532,2.3862
0.99534,2.3908
0.9954,2.3911
0.99542,2.3923
0.99554,2.3944
0.99554,2.398
0.99555,2.402
0.99563,2.4056
0.99569,2.4071
0.99572,2.4089
0.99578,2.4141
0.99579,2.4234
0.99593,2.426
0.99599,2.4354
0.996,2.4418
0.99612,2.442
0.99619,2.4485
0.99623,2.4612
0.99624,2.4656
0.99625,2.4724
0.99633,2.4796
0.99634,2.4797
0.99636,2.4872
0.99636,2.4929
0.9964,2.5021
0.99656,2.5109
0.99665,2.5214
0.99671,2.5245
0.99672,2.5255
0.99679,2.5332
0.9968,2.5388
0.99689,2.5403
0.99693,2.5408
0.99698,2.5418
0.99705,2.5515
0.99712,2.5791
0.99716,2.5821
0.99721,2.5821
0.99728,2.586
0.99732,2.588
0.99734,2.5893
0.99741,2.5913
0.99742,2.5949
0.99754,2.5969
0.99765,2.5995
0.99767,2.6015
0.99769,2.602
0.99772,2.6051
0.99773,2.6087
0.99776,2.6179
0.99778,2.634
0.99782,2.636
0.99785,2.6546
0.99792,2.657
0.998,2.6633
0.99804,2.6786
0.99805,2.6827
0.9982,2.695
0.99821,2.6964
0.99825,2.7036
0.99831,2.705
0.99833,2.71
0.99837,2.7209
0.99841,2.725
0.99844,2.7292
0.99857,2.7388
0.99864,2.7432
0.99872,2.7862
0.99878,2.7944
0.99883,2.8089
0.99884,2.8141
0.99885,2.826
0.99889,2.842
0.99893,2.8796
0.99901,2.895
0.99905,2.9109
0.99906,2.9245
0.99913,2.9255
0.9992,2.966
0.99922,2.9821
0.99926,2.988
0.99927,2.9913
0.99931,2.9995
0.99932,3.0051
0.99937,3.034
0.99938,3.036
0.99942,3.0786
0.99949,3.1035
0.99953,3.125
0.99956,3.1292
0.99957,3.1388
0.99964,3.1432
0.99979,3.152
0.99985,3.2796
0.99986,3.364
0.99994,3.657
0.99998,3.764
1,4.164


==> figs/1_bench_fft_variation/old/delay_BW500.csv <==
#frequency #delay_variation 
0,0
0.07063,0
0.20441,0.2
0.33358,0.4
0.45658,0.6
0.56622,0.8
0.66012,1
0.74086,1.2
0.81039,1.4
0.86488,1.6
0.90669,1.8
0.93489,2
0.95639,2.2
0.97144,2.4
0.98194,2.6
0.98863,2.8
0.99285,3
0.99587,3.2
0.99741,3.4
0.9983,3.6
0.99899,3.8
0.99938,4
0.99964,4.2
0.99983,4.4
0.99999,4.6
1,4.8


==> figs/1_bench_fft_variation/passive/bench_passive_TOFO_BW125_SF7.csv <==
0,0
0,0.054814
97.656,0.26202
195.31,0.58123
292.97,0.85367
390.62,0.96857
488.28,0.9943
585.94,0.99881
683.59,0.99942
2246.1,0.99946
2929.7,0.99953
3027.3,0.99975
3125,0.99982
3222.7,1


==> figs/1_bench_fft_variation/passive/bench_passive_TOFO_BW250_SF8.csv <==
0,0
0,0.088373
97.656,0.25974
195.31,0.45551
292.97,0.63326
390.62,0.77732
488.28,0.88514
585.94,0.95706
683.59,0.9908
781.25,0.99769
878.91,0.99913
976.56,1


==> figs/1_bench_fft_variation/passive/delay_BW125_SF9.csv <==
0,0
0.030031,0
0.13406,0.8
0.32906,1.6
0.55152,2.4
0.74325,3.2
0.8647,4
0.93059,4.8
0.97518,5.6
0.9956,6.4
0.99989,7.2
1,8


==> figs/1_bench_fft_variation/passive/delay_BW250_SF9.csv <==
0,0
0.10397,0
0.31009,0.4
0.49216,0.8
0.65248,1.2
0.78961,1.6
0.88703,2
0.94945,2.4
0.98196,2.8
0.99468,3.2
0.99829,3.6
0.99931,4
0.99974,4.4
1,4.8


==> figs/1_bench_fft_variation/passive/delay_BW500_SF9.csv <==
0,0
0.075873,0
0.22506,0.2
0.35877,0.4
0.48948,0.6
0.61319,0.8
0.71675,1
0.79304,1.2
0.85994,1.4
0.90931,1.6
0.94657,1.8
0.96927,2
0.98175,2.2
0.98938,2.4
0.9927,2.6
0.99442,2.8
0.99534,3
0.99756,3.2
0.99877,3.4
0.99952,3.6
0.99998,3.8
1,4


==> figs/2_bench_power_spec/bench_fft_power_high.csv <==
0.33412
0.53154
0.31339
0.3552
0.76058
0.29276
1.2846
0.52225
1.0969
0.41285
0.55292
0.7844
0.68615
0.35623
1.185
1.0799
0.54654
0.93414
0.75686
0.59671
2.1372
0.30278
0.52033
0.38305
0.92348
0.45681
0.79841
0.70448
0.38967
1.4485
0.88742
1.0517
0.83806
0.51584
0.5508
0.52074
1.0529
0.44582
0.63304
0.69671
0.84633
0.81466
0.94221
1.2835
0.60106
0.4087
0.93341
1.1307
0.34753
0.47131
0.55972
1.7669
0.5317
1.2115
1.7317
1.0101
0.44665
0.83986
0.27954
0.54234
0.94844
1.1629
0.24218
0.12848
0.83612
0.79494
0.57435
0.67361
1.0151
0.91429
0.24636
0.80269
0.63732
0.66663
0.79702
1.3631
1.1276
0.29645
0.74878
0.17545
0.83551
0.47471
0.85178
1.109
0.42827
0.94266
0.58502
1.4445
0.69958
1.2242
1.2794
1.0132
0.53308
1.8557
1.18
2.0701
1.5633
1.1057
0.11412
1.0769
0.46165
1.026
1.3883
1.0759
0.78793
0.81156
0.63987
1.7685
0.85797
0.55343
0.58353
1.4926
0.86096
1.4614
0.69909
1.3723
1.4788
0.54936
0.5436
0.38778
1.224
0.888
0.76382
0.55526
0.54528
1.4309
0.80325
0.69319
0.33731
0.25948
1.0988
0.91712
0.80732
1.3878
1.1164
1.3576
0.57352
0.67467
0.27335
0.4861
0.93996
0.080283
1.2424
0.2549
2.0188
0.73409
0.80474
0.79589
1.0472
0.70945
1.4274
1.9215
1.3108
1.266
0.26115
0.69948
0.647
1.0471
0.6872
1.0917
1.8572
1.164
0.78329
0.42963
0.80026
0.76302
0.69964
0.37159
0.69909
0.44157
1.9713
1.1978
0.97075
0.63996
0.67761
1.1666
1.9352
1.9205
1.5534
2.0484
0.36911
0.60163
0.35107
0.92584
1.7746
2.6043
1.2496
1.4898
1.0765
0.76661
0.77559
1.4633
2.1313
1.7982
1.8452
0.87365
0.75803
1.2567
1.4122
1.3089
1.6023
1.2639
1.4662
1.3753
1.3122
1.4776
0.91146
2.083
1.5002
1.8744
0.93893
1.8005
2.0303
1.6028
1.5254
1.5191
1.081
1.932
2.1727
1.8402
2.1546
2.0561
2.5547
0.95
2.1056
2.1456
3.4443
2.602
3.9342
2.6217
2.3866
2.1457
3.5351
2.7793
3.4433
3.9508
4.0532
3.256
3.0538
3.7986
4.2309
5.6718
4.5817
6.0758
5.4162
6.6014
5.6364
7.7698
7.9083
10.409
10.664
13.561
15.393
20.435
28.396
51.844
216.8
101.05
40.781
25.039
18.95
15.521
11.826
10.842
8.0647
8.1857
7.1265
7.2549
5.6203
6.075
4.5171
5.2104
3.2381
4.0873
3.5231
4.3091
4.2579
3.2167
2.9709
2.6221
2.9351
2.5899
2.9563
3.1208
3.6254
1.7652
2.2031
1.0341
1.8078
1.4416
3.2091
1.7279
1.7002
1.7556
1.8081
1.1374
1.6913
1.9528
2.0366
2.35
1.8484
1.5027
1.0407
1.9609
2.0945
1.7653
0.66195
1.5261
1.1623
1.3726
1.4977
1.4825
1.4757
1.3573
1.1782
1.1489
0.79704
1.5441
2.2531
1.2682
0.93513
0.26256
1.0371
0.85877
1.1105
1.2381
2.5412
1.806
0.44332
0.44543
0.37736
1.5314
1.6214
2.2619
0.99785
0.97584
0.099735
1.5599
0.55124
1.0049
1.2369
1.571
1.5232
0.51747
0.755
0.7821
1.2229
0.937
0.81387
0.47575
0.96127
1.1129
0.99156
0.74513
0.54503
0.48004
0.56836
0.75596
1.4129
1.5173
1.9117
1.6253
0.38885
0.55457
0.93814
1.5148
1.3485
1.2035
1.2706
1.1686
0.97237
0.67964
1.0132
1.4883
0.88835
1.1994
1.4928
1.3524
1.1681
0.73229
0.50404
0.47411
0.56572
0.66499
0.65629
1.5798
0.98643
0.74345
0.39736
0.49152
1.1267
0.57853
1.1501
0.61135
1.0166
0.71594
1.8181
0.67666
0.82001
1.4332
0.14104
0.42848
1.5401
0.49316
0.39385
2.0269
0.48845
0.7871
0.58931
0.62964
0.86079
0.32362
0.7048
0.26408
1.1825
1.0271
1.9792
1.6343
0.78375
0.77334
1.4413
0.71371
1.9135
1.6762
0.16803
1.0028
0.65896
0.55819
0.059719
0.84402
0.42778
0.41157
0.53901
1.0673
0.92666
0.9153
1.1401
0.344
0.73867
0.65454
0.67595
0.65213
0.29677
0.3999
1.0389
1.2832
0.20861
1.2941
0.43813
0.25824
0.52323
1.116
0.19037
0.91285
0.23702
0.67439
1.624
1.2612
1.2591
0.83734
1.0197
0.76386
1.2807
1.0274
0.3628
1.2863
0.14858
0.59382
1.1508
0.83445
0.47603
0.52423
0.46148
0.92298
1.0685
0.65611
1.153
0.99411
0.88815
0.38409
0.36848
1.6096
0.22195
0.26838
1.3684
0.63592
0.7307
1.2013
1.6361
0.61902
0.47596
0.79776
1.5601
1.0635
0.40539
0.83212
0.89187
0.82328
1.7458
0.46663
0.84518
0.12138
0.36522
1.2656
0.89781
0.23436
0.65907
0.78129
0.51517
0.30396
0.10797
0.26769


==> figs/2_bench_power_spec/bench_fft_power_low.csv <==
0.076645
0.20366
0.12589
0.084338
0.31787
0.14785
0.46211
0.17679
0.40691
0.16768
0.25261
0.2187
0.31821
0.12702
0.43212
0.38136
0.20319
0.32313
0.24386
0.22056
0.77284
0.10942
0.20486
0.1491
0.37149
0.19275
0.3019
0.34027
0.1515
0.52208
0.29237
0.39654
0.31865
0.13349
0.21156
0.17479
0.40671
0.19613
0.22488
0.22179
0.30635
0.34549
0.3095
0.48334
0.21555
0.14371
0.34644
0.39526
0.081542
0.16402
0.24748
0.59569
0.20534
0.45107
0.5923
0.38375
0.17814
0.32366
0.039958
0.19879
0.38391
0.39748
0.10166
0.058911
0.3018
0.28447
0.23271
0.26769
0.39419
0.38638
0.10518
0.30794
0.2516
0.23913
0.29895
0.55436
0.41164
0.13326
0.29893
0.099624
0.28662
0.22787
0.28562
0.42174
0.17395
0.36982
0.23531
0.48579
0.25341
0.48398
0.44272
0.29454
0.20152
0.68562
0.37937
0.7471
0.58459
0.37299
0.073573
0.3846
0.15549
0.34271
0.5555
0.44404
0.30039
0.2699
0.23968
0.59867
0.35751
0.19752
0.26196
0.5494
0.37956
0.53328
0.31192
0.44187
0.55897
0.24405
0.2077
0.17408
0.45553
0.36439
0.19123
0.21957
0.19671
0.57235
0.26578
0.27227
0.14952
0.10179
0.44696
0.35908
0.26044
0.46445
0.40473
0.56031
0.22839
0.2233
0.095527
0.26701
0.34617
0.020964
0.41462
0.1454
0.72677
0.26872
0.33615
0.31468
0.39261
0.23206
0.57048
0.66895
0.4753
0.47743
0.091302
0.25657
0.17786
0.35366
0.24039
0.4885
0.64507
0.49662
0.31911
0.20969
0.31897
0.24148
0.22423
0.13582
0.16446
0.12093
0.65075
0.47582
0.26787
0.33688
0.20811
0.42634
0.71969
0.7806
0.49135
0.76706
0.14688
0.24914
0.2174
0.33719
0.65353
0.99132
0.48046
0.5817
0.342
0.33605
0.36577
0.64945
0.90525
0.68118
0.57468
0.33821
0.21213
0.50871
0.44419
0.48976
0.59135
0.56173
0.44364
0.61844
0.50604
0.56153
0.29616
0.68153
0.53345
0.74936
0.28409
0.71332
0.7536
0.57609
0.51195
0.5508
0.3531
0.73042
0.77988
0.67244
0.72718
0.73073
0.97231
0.33975
0.83005
0.84865
1.2903
0.94022
1.4316
0.96201
0.95605
0.77819
1.3205
1.0274
1.3453
1.4226
1.5161
1.1672
1.2336
1.3874
1.6327
2.0739
1.7722
2.2134
2.0487
2.4079
2.1337
2.7639
2.9293
3.7897
3.9761
5.0131
5.6663
7.4347
10.43
19.166
79.148
37.443
15.076
9.1641
7.1384
5.7421
4.4491
3.9022
3.0334
2.9411
2.7545
2.642
2.1124
2.2649
1.6508
1.9576
1.2305
1.5099
1.2565
1.5207
1.57
1.2457
1.0775
0.98971
1.0812
0.98778
1.1402
1.1358
1.2972
0.66665
0.84149
0.37714
0.59344
0.49129
1.1484
0.60889
0.56548
0.65488
0.67238
0.45374
0.59996
0.75416
0.76656
0.89154
0.72124
0.59992
0.26789
0.77743
0.64009
0.67646
0.28039
0.54884
0.46912
0.54399
0.4996
0.56332
0.49788
0.48338
0.46535
0.47798
0.27883
0.556
0.86894
0.59532
0.43402
0.10305
0.39353
0.26625
0.28147
0.43882
0.96904
0.61129
0.22569
0.251
0.14103
0.62387
0.66825
0.84262
0.35709
0.37752
0.069047
0.59951
0.24823
0.35378
0.53053
0.40367
0.62755
0.10098
0.35183
0.35791
0.5008
0.41754
0.41308
0.1885
0.43081
0.44933
0.27888
0.2202
0.34715
0.13215
0.15458
0.29443
0.58677
0.6057
0.74247
0.50894
0.1191
0.26392
0.42221
0.54156
0.56802
0.43032
0.48324
0.36846
0.37037
0.27663
0.3782
0.47178
0.34449
0.47208
0.56027
0.49472
0.36928
0.27993
0.16977
0.16332
0.19696
0.23469
0.20045
0.64045
0.36839
0.3418
0.16559
0.17806
0.37344
0.24677
0.41104
0.31136
0.38495
0.20619
0.62291
0.26517
0.19599
0.53154
0.041848
0.24922
0.54611
0.20751
0.082777
0.76868
0.12097
0.31471
0.1907
0.21356
0.27743
0.13317
0.20603
0.17792
0.52605
0.34648
0.68704
0.63669
0.29521
0.25686
0.52333
0.2853
0.71443
0.58109
0.16297
0.36774
0.15165
0.22555
0.03817
0.31238
0.14817
0.22641
0.21176
0.38201
0.32653
0.31063
0.43606
0.12197
0.28509
0.27584
0.28542
0.26921
0.16199
0.14847
0.36384
0.52557
0.091443
0.52412
0.14745
0.086085
0.20151
0.41683
0.12561
0.33501
0.08392
0.22433
0.64665
0.47162
0.47044
0.28265
0.37471
0.28224
0.44706
0.37049
0.1974
0.4238
0.026527
0.18057
0.39888
0.31535
0.20157
0.14256
0.17414
0.36988
0.38158
0.26815
0.43444
0.39806
0.33033
0.15711
0.12821
0.6021
0.018448
0.094539
0.49935
0.22545
0.33307
0.42021
0.67166
0.24317
0.22447
0.34572
0.60429
0.37101
0.17231
0.29678
0.2681
0.29104
0.625
0.14439
0.25773
0.12731
0.17135
0.53875
0.2752
0.085752
0.19142
0.32966
0.21627
0.14988
0.12491
0.16609


==> figs/2_bench_power_spec/bench_fft_power_med.csv <==
0.10713
0.30637
0.19471
0.16707
0.40893
0.17689
0.67076
0.25305
0.62057
0.28162
0.31494
0.30405
0.41773
0.19404
0.67357
0.55285
0.2794
0.50815
0.34077
0.24936
1.1616
0.19155
0.29394
0.22714
0.56459
0.23128
0.43427
0.47195
0.25623
0.72014
0.4697
0.6199
0.41273
0.24281
0.28765
0.32779
0.5952
0.25096
0.41125
0.39939
0.38555
0.43266
0.40315
0.68339
0.34523
0.20116
0.46805
0.5994
0.14679
0.20797
0.35056
0.90372
0.32834
0.57091
0.91183
0.5933
0.32654
0.45222
0.18082
0.25368
0.5442
0.61407
0.17429
0.12285
0.44592
0.44639
0.315
0.35999
0.62936
0.47759
0.093916
0.40198
0.36363
0.33216
0.4707
0.70799
0.64142
0.14037
0.40997
0.081099
0.4827
0.1962
0.47364
0.57887
0.18242
0.45844
0.30785
0.73028
0.3458
0.69802
0.69703
0.505
0.34176
1.0229
0.54736
1.1097
0.8503
0.56861
0.13106
0.53654
0.25964
0.45213
0.72836
0.59637
0.42258
0.38851
0.24347
0.92935
0.4804
0.2921
0.37183
0.75719
0.43015
0.78834
0.33743
0.67159
0.85642
0.28138
0.28473
0.23477
0.65264
0.52173
0.34902
0.39598
0.21848
0.76178
0.39703
0.42732
0.20488
0.19097
0.54825
0.50858
0.32228
0.72473
0.56383
0.83761
0.29909
0.42959
0.088479
0.33704
0.4843
0.15299
0.6397
0.1537
0.97031
0.38955
0.50832
0.61238
0.48115
0.40213
0.64297
1.0136
0.70672
0.75594
0.12183
0.33455
0.19224
0.57108
0.2381
0.57126
0.8826
0.7051
0.45791
0.24647
0.33253
0.36269
0.26534
0.11404
0.31467
0.10432
0.97101
0.57024
0.52711
0.5414
0.24522
0.46267
0.96145
1.176
0.67442
1.1607
0.27407
0.48
0.34371
0.42715
0.8433
1.3867
0.74628
0.72856
0.41883
0.30828
0.36233
0.72514
1.0567
0.94412
0.93568
0.4277
0.31114
0.51749
0.65883
0.60427
0.79562
0.70839
0.68538
0.75326
0.7111
0.72758
0.29352
0.96661
0.693
0.99765
0.3943
0.87943
0.99667
0.73751
0.67484
0.66364
0.36078
0.92902
1.0013
0.80146
0.8843
0.90416
1.2268
0.32802
0.98025
0.92687
1.6872
1.2781
1.9867
1.227
1.1994
0.97673
1.7155
1.3064
1.6595
1.8588
1.9621
1.5084
1.3713
1.7369
2.0367
2.7645
2.162
2.9023
2.5513
3.2425
2.7187
3.578
3.6821
4.9662
5.2158
6.5298
7.3906
9.6864
13.637
25.627
127.87
43.456
18.454
11.3
8.8636
7.2879
5.6166
4.9781
3.691
3.7537
3.4487
3.4541
2.5549
2.9287
2.0697
2.5642
1.4631
1.9138
1.4822
2.0137
2.0774
1.6156
1.4115
1.2571
1.4283
1.2386
1.423
1.4488
1.9187
0.8671
1.0468
0.36513
0.80366
0.53506
1.5277
0.77525
0.70351
0.84611
0.87612
0.53701
0.72857
0.91292
1.0384
1.181
0.99881
0.79761
0.4185
1.0186
0.96588
0.96208
0.30555
0.7882
0.6482
0.63012
0.69196
0.70104
0.68149
0.60831
0.55981
0.55469
0.40536
0.78022
1.174
0.77554
0.54984
0.22147
0.56994
0.38989
0.42939
0.71768
1.2625
0.96577
0.21023
0.25562
0.29108
0.86727
0.88044
1.2505
0.54397
0.69979
0.024408
0.77447
0.37467
0.56207
0.71724
0.7256
0.89314
0.28154
0.38144
0.399
0.60273
0.55385
0.44286
0.29499
0.57666
0.58917
0.44936
0.32447
0.38282
0.29881
0.25749
0.39769
0.67804
0.84797
1.0567
0.87549
0.29222
0.26904
0.46558
0.81492
0.70387
0.60724
0.65691
0.61667
0.55872
0.36183
0.5629
0.75756
0.45388
0.72593
0.78651
0.77132
0.54431
0.46444
0.26892
0.30767
0.26114
0.35951
0.24777
0.84592
0.53677
0.47597
0.23119
0.29085
0.57603
0.37615
0.56487
0.36517
0.54051
0.31262
1.005
0.428
0.33974
0.8043
0.004574
0.3536
0.76672
0.32362
0.086307
1.1127
0.21485
0.41967
0.33811
0.37416
0.47959
0.22657
0.37601
0.23008
0.59654
0.48922
1.052
1.0086
0.41005
0.48605
0.79193
0.33376
1.048
0.86996
0.14763
0.57089
0.36089
0.28488
0.025359
0.45495
0.25373
0.23947
0.34726
0.5062
0.46338
0.44613
0.68106
0.23011
0.45992
0.35316
0.40191
0.3505
0.22478
0.23838
0.62613
0.67265
0.08995
0.74257
0.26924
0.15286
0.27865
0.63807
0.037293
0.45442
0.13455
0.29931
0.9146
0.73485
0.72503
0.43797
0.58347
0.52823
0.61077
0.496
0.24072
0.68321
0.031976
0.30794
0.60756
0.46871
0.23492
0.2627
0.23063
0.56756
0.60863
0.31944
0.60526
0.58811
0.46525
0.23708
0.17457
0.91764
0.16643
0.20227
0.68566
0.39618
0.32994
0.57873
0.95814
0.35377
0.28211
0.45966
0.9605
0.48118
0.24126
0.51294
0.40882
0.40286
0.96424
0.17442
0.45225
0.14117
0.24767
0.71573
0.55865
0.090375
0.35805
0.43456
0.30183
0.2059
0.086789
0.1933


==> figs/3_bench_passive_FO_TO/bench_passive_FO.csv <==
-101.73,0
-101.73,0.0066762
-40.69,0.29041
20.345,0.88412
81.38,0.99762
142.42,1


==> figs/3_bench_passive_FO_TO/bench_passive_FOTO.csv <==
0,0
0,0.075297
97.656,0.22564
195.31,0.37353
292.97,0.50592
390.62,0.62026
488.28,0.71601
585.94,0.79367
683.59,0.8551
781.25,0.9007
878.91,0.93395
976.56,0.9574
1074.2,0.97273
1171.9,0.9827
1269.5,0.98815
1367.2,0.99242
1464.8,0.99515
1562.5,0.99734
1660.2,0.99848
1757.8,0.99939
1855.5,0.99984
1953.1,0.99988
2148.4,0.99994
2246.1,1


==> figs/4_bench_power_dynamic/4_bench_dynamic_data.csv <==
1,0
10,-2
20,-5
30,-3
50,-20
190,-30
400,-32
750,-33
1100,-34
1450,-35
1800,-35
2150,-34
2500,-34
2850,-35
3200,-36
3550,-36
3900,-34
4250,-35
4600,-32.6
4950,-25
5100,-5
5110,-2
5120,0


==> figs/5_bench_power_adjust/bench_power_adjacent_adjust.csv <==
1.7911,0
1.7911,0.0019268
1.942,0.0038536
2.0275,0.0057803
2.0345,0.0077071
2.059,0.0096339
2.0598,0.011561
2.0894,0.013487
2.1118,0.015414
2.1416,0.017341
2.1471,0.019268
2.1487,0.021195
2.1667,0.023121
2.1767,0.025048
2.1932,0.026975
2.1979,0.028902
2.198,0.030829
2.2097,0.032755
2.2196,0.034682
2.2826,0.036609
2.2953,0.038536
2.3005,0.040462
2.3054,0.042389
2.3229,0.044316
2.3491,0.046243
2.3564,0.04817
2.3628,0.050096
2.3869,0.052023
2.3983,0.05395
2.4083,0.055877
2.4276,0.057803
2.4399,0.05973
2.4584,0.061657
2.4655,0.063584
2.4823,0.065511
2.5041,0.067437
2.5193,0.069364
2.5277,0.071291
2.5393,0.073218
2.5406,0.075145
2.5556,0.077071
2.5587,0.078998
2.5601,0.080925
2.597,0.082852
2.615,0.084778
2.617,0.086705
2.6259,0.088632
2.6407,0.090559
2.6476,0.092486
2.6517,0.094412
2.6582,0.096339
2.6643,0.098266
2.6666,0.10019
2.6866,0.10212
2.6935,0.10405
2.7118,0.10597
2.7129,0.1079
2.7169,0.10983
2.7181,0.11175
2.7184,0.11368
2.7367,0.11561
2.7381,0.11753
2.7432,0.11946
2.7551,0.12139
2.77,0.12331
2.771,0.12524
2.7731,0.12717
2.7779,0.12909
2.7825,0.13102
2.7855,0.13295
2.7892,0.13487
2.7896,0.1368
2.7984,0.13873
2.808,0.14066
2.8153,0.14258
2.83,0.14451
2.8404,0.14644
2.8438,0.14836
2.8539,0.15029
2.8604,0.15222
2.8612,0.15414
2.8668,0.15607
2.8736,0.158
2.8761,0.15992
2.8885,0.16185
2.8935,0.16378
2.8938,0.1657
2.8944,0.16763
2.9007,0.16956
2.9084,0.17148
2.9138,0.17341
2.9162,0.17534
2.9165,0.17726
2.9208,0.17919
2.9265,0.18112
2.9271,0.18304
2.9298,0.18497
2.9376,0.1869
2.9379,0.18882
2.9389,0.19075
2.9428,0.19268
2.955,0.19461
2.9551,0.19653
2.9685,0.19846
2.9698,0.20039
2.973,0.20231
2.9834,0.20424
2.9852,0.20617
2.9878,0.20809
2.9944,0.21002
2.9964,0.21195
3.0001,0.21387
3.0027,0.2158
3.0058,0.21773
3.0084,0.21965
3.0119,0.22158
3.0219,0.22351
3.0224,0.22543
3.0278,0.22736
3.0448,0.22929
3.0461,0.23121
3.0462,0.23314
3.0499,0.23507
3.0566,0.23699
3.0586,0.23892
3.0628,0.24085
3.0727,0.24277
3.0898,0.2447
3.0906,0.24663
3.0919,0.24855
3.0994,0.25048
3.1007,0.25241
3.1032,0.25434
3.1067,0.25626
3.108,0.25819
3.1109,0.26012
3.1135,0.26204
3.1231,0.26397
3.1279,0.2659
3.1364,0.26782
3.14,0.26975
3.1412,0.27168
3.1417,0.2736
3.1459,0.27553
3.1526,0.27746
3.1534,0.27938
3.1635,0.28131
3.1659,0.28324
3.1703,0.28516
3.1827,0.28709
3.1847,0.28902
3.1877,0.29094
3.1906,0.29287
3.1912,0.2948
3.1921,0.29672
3.1931,0.29865
3.1945,0.30058
3.2045,0.3025
3.211,0.30443
3.2134,0.30636
3.2135,0.30829
3.2186,0.31021
3.2199,0.31214
3.2263,0.31407
3.2367,0.31599
3.2427,0.31792
3.246,0.31985
3.247,0.32177
3.257,0.3237
3.2591,0.32563
3.2616,0.32755
3.2674,0.32948
3.2767,0.33141
3.2767,0.33333
3.2779,0.33526
3.2801,0.33719
3.2811,0.33911
3.2849,0.34104
3.2966,0.34297
3.2966,0.34489
3.3048,0.34682
3.3201,0.34875
3.3207,0.35067
3.326,0.3526
3.3314,0.35453
3.3336,0.35645
3.3391,0.35838
3.3447,0.36031
3.3529,0.36224
3.3533,0.36416
3.3586,0.36609
3.359,0.36802
3.3641,0.36994
3.3713,0.37187
3.3744,0.3738
3.3771,0.37572
3.3784,0.37765
3.3846,0.37958
3.3861,0.3815
3.3925,0.38343
3.3952,0.38536
3.3995,0.38728
3.4055,0.38921
3.4077,0.39114
3.4123,0.39306
3.4199,0.39499
3.4215,0.39692
3.4241,0.39884
3.4365,0.40077
3.4396,0.4027
3.4403,0.40462
3.4425,0.40655
3.4435,0.40848
3.4445,0.4104
3.4473,0.41233
3.4476,0.41426
3.4521,0.41618
3.4606,0.41811
3.4633,0.42004
3.4699,0.42197
3.4772,0.42389
3.4774,0.42582
3.4821,0.42775
3.4854,0.42967
3.49,0.4316
3.4914,0.43353
3.4999,0.43545
3.5041,0.43738
3.5045,0.43931
3.5068,0.44123
3.5095,0.44316
3.5097,0.44509
3.518,0.44701
3.5224,0.44894
3.524,0.45087
3.5294,0.45279
3.5315,0.45472
3.5361,0.45665
3.5735,0.45857
3.5741,0.4605
3.5754,0.46243
3.5771,0.46435
3.592,0.46628
3.5921,0.46821
3.5956,0.47013
3.6003,0.47206
3.6009,0.47399
3.6013,0.47592
3.6035,0.47784
3.6085,0.47977
3.6143,0.4817
3.6144,0.48362
3.6155,0.48555
3.6262,0.48748
3.6308,0.4894
3.6411,0.49133
3.6425,0.49326
3.6489,0.49518
3.6592,0.49711
3.6606,0.49904
3.6638,0.50096
3.6658,0.50289
3.6677,0.50482
3.673,0.50674
3.6828,0.50867
3.683,0.5106
3.6832,0.51252
3.6927,0.51445
3.6976,0.51638
3.6982,0.5183
3.7,0.52023
3.7079,0.52216
3.7081,0.52408
3.7086,0.52601
3.7105,0.52794
3.7179,0.52987
3.7221,0.53179
3.7221,0.53372
3.7268,0.53565
3.7286,0.53757
3.731,0.5395
3.7376,0.54143
3.7382,0.54335
3.7425,0.54528
3.7436,0.54721
3.7447,0.54913
3.7482,0.55106
3.756,0.55299
3.7576,0.55491
3.7584,0.55684
3.7647,0.55877
3.7729,0.56069
3.785,0.56262
3.7864,0.56455
3.8032,0.56647
3.811,0.5684
3.8124,0.57033
3.8188,0.57225
3.8191,0.57418
3.8225,0.57611
3.8233,0.57803
3.8269,0.57996
3.8296,0.58189
3.8326,0.58382
3.8429,0.58574
3.8465,0.58767
3.8477,0.5896
3.8506,0.59152
3.8509,0.59345
3.852,0.59538
3.8523,0.5973
3.8548,0.59923
3.8601,0.60116
3.8603,0.60308
3.8605,0.60501
3.8714,0.60694
3.8769,0.60886
3.8819,0.61079
3.8874,0.61272
3.8885,0.61464
3.8952,0.61657
3.8955,0.6185
3.9031,0.62042
3.9101,0.62235
3.9169,0.62428
3.917,0.6262
3.927,0.62813
3.9276,0.63006
3.9325,0.63198
3.9369,0.63391
3.957,0.63584
3.9572,0.63776
3.9684,0.63969
3.9709,0.64162
3.9724,0.64355
3.9922,0.64547
3.9957,0.6474
3.9979,0.64933
3.9984,0.65125
4.0096,0.65318
4.0096,0.65511
4.0112,0.65703
4.0191,0.65896
4.0226,0.66089
4.0236,0.66281
4.0339,0.66474
4.0371,0.66667
4.0467,0.66859
4.0497,0.67052
4.0586,0.67245
4.06,0.67437
4.0655,0.6763
4.0695,0.67823
4.0736,0.68015
4.0764,0.68208
4.0769,0.68401
4.0809,0.68593
4.0867,0.68786
4.1065,0.68979
4.1083,0.69171
4.1151,0.69364
4.118,0.69557
4.1246,0.6975
4.1279,0.69942
4.1342,0.70135
4.1345,0.70328
4.143,0.7052
4.1454,0.70713
4.1616,0.70906
4.1695,0.71098
4.1757,0.71291
4.1803,0.71484
4.1847,0.71676
4.1879,0.71869
4.2061,0.72062
4.2151,0.72254
4.2177,0.72447
4.2199,0.7264
4.2227,0.72832
4.2311,0.73025
4.2318,0.73218
4.2454,0.7341
4.2455,0.73603
4.249,0.73796
4.2499,0.73988
4.2538,0.74181
4.2552,0.74374
4.2555,0.74566
4.2622,0.74759
4.2637,0.74952
4.2673,0.75145
4.2683,0.75337
4.2732,0.7553
4.2781,0.75723
4.2827,0.75915
4.3165,0.76108
4.3191,0.76301
4.3227,0.76493
4.3247,0.76686
4.3279,0.76879
4.3306,0.77071
4.3319,0.77264
4.3335,0.77457
4.3445,0.77649
4.3454,0.77842
4.3539,0.78035
4.3543,0.78227
4.356,0.7842
4.3582,0.78613
4.36,0.78805
4.3613,0.78998
4.3645,0.79191
4.3657,0.79383
4.3749,0.79576
4.3764,0.79769
4.3808,0.79961
4.3968,0.80154
4.4084,0.80347
4.4275,0.80539
4.4325,0.80732
4.4344,0.80925
4.4373,0.81118
4.4404,0.8131
4.4494,0.81503
4.452,0.81696
4.466,0.81888
4.4737,0.82081
4.4814,0.82274
4.4857,0.82466
4.486,0.82659
4.4951,0.82852
4.4957,0.83044
4.4972,0.83237
4.5028,0.8343
4.505,0.83622
4.5056,0.83815
4.5105,0.84008
4.5252,0.842
4.5264,0.84393
4.5419,0.84586
4.5507,0.84778
4.5605,0.84971
4.5782,0.85164
4.5935,0.85356
4.5942,0.85549
4.5965,0.85742
4.6151,0.85934
4.6278,0.86127
4.6278,0.8632
4.6328,0.86513
4.6409,0.86705
4.6416,0.86898
4.6447,0.87091
4.6495,0.87283
4.6508,0.87476
4.6603,0.87669
4.6621,0.87861
4.6638,0.88054
4.698,0.88247
4.7035,0.88439
4.7171,0.88632
4.7226,0.88825
4.7285,0.89017
4.7357,0.8921
4.7402,0.89403
4.7428,0.89595
4.7462,0.89788
4.7544,0.89981
4.7567,0.90173
4.7697,0.90366
4.7821,0.90559
4.7838,0.90751
4.7989,0.90944
4.8006,0.91137
4.8032,0.91329
4.8034,0.91522
4.8062,0.91715
4.8129,0.91908
4.8438,0.921
4.85,0.92293
4.8534,0.92486
4.8558,0.92678
4.8791,0.92871
4.8955,0.93064
4.9051,0.93256
4.9459,0.93449
4.949,0.93642
4.949,0.93834
4.9587,0.94027
4.9608,0.9422
4.971,0.94412
4.9748,0.94605
4.983,0.94798
4.9864,0.9499
4.9922,0.95183
5.005,0.95376
5.005,0.95568
5.0148,0.95761
5.0322,0.95954
5.0346,0.96146
5.058,0.96339
5.064,0.96532
5.0657,0.96724
5.0755,0.96917
5.0755,0.9711
5.0839,0.97303
5.0939,0.97495
5.1139,0.97688
5.1198,0.97881
5.1283,0.98073
5.1332,0.98266
5.1642,0.98459
5.1679,0.98651
5.1772,0.98844
5.2034,0.99037
5.2045,0.99229
5.2067,0.99422
5.2248,0.99615
5.2313,0.99807
5.2319,1


==> figs/5_bench_power_adjust/bench_power_adjacent_not_adjust.csv <==
1.9843,0
1.9843,0.0018832
2.122,0.0037665
2.2979,0.0056497
2.3489,0.007533
2.4566,0.0094162
2.5575,0.011299
2.567,0.013183
2.7258,0.015066
2.7282,0.016949
2.7719,0.018832
2.7781,0.020716
2.7879,0.022599
2.8116,0.024482
2.8572,0.026365
2.8996,0.028249
2.925,0.030132
2.9515,0.032015
2.9557,0.033898
2.9984,0.035782
3.1264,0.037665
3.1329,0.039548
3.14,0.041431
3.1548,0.043315
3.2081,0.045198
3.2091,0.047081
3.2212,0.048964
3.306,0.050847
3.3195,0.052731
3.3224,0.054614
3.3515,0.056497
3.3576,0.05838
3.4035,0.060264
3.4074,0.062147
3.4172,0.06403
3.4443,0.065913
3.45,0.067797
3.458,0.06968
3.4829,0.071563
3.4993,0.073446
3.5407,0.07533
3.5467,0.077213
3.6044,0.079096
3.6436,0.080979
3.6563,0.082863
3.6573,0.084746
3.6739,0.086629
3.7384,0.088512
3.7405,0.090395
3.7602,0.092279
3.771,0.094162
3.7726,0.096045
3.8008,0.097928
3.8145,0.099812
3.8315,0.10169
3.8373,0.10358
3.858,0.10546
3.8634,0.10734
3.8637,0.10923
3.867,0.11111
3.8741,0.11299
3.8743,0.11488
3.8955,0.11676
3.9071,0.11864
3.91,0.12053
3.9101,0.12241
3.9246,0.12429
3.9268,0.12618
3.9278,0.12806
3.9357,0.12994
3.9438,0.13183
3.9479,0.13371
3.9656,0.13559
3.9683,0.13748
3.9722,0.13936
3.9735,0.14124
3.9842,0.14313
4,0.14501
4.0214,0.14689
4.0279,0.14878
4.0365,0.15066
4.0394,0.15254
4.0397,0.15443
4.0499,0.15631
4.0514,0.15819
4.0886,0.16008
4.1051,0.16196
4.1096,0.16384
4.1114,0.16573
4.1325,0.16761
4.1465,0.16949
4.152,0.17137
4.153,0.17326
4.154,0.17514
4.158,0.17702
4.1595,0.17891
4.1646,0.18079
4.166,0.18267
4.1705,0.18456
4.1785,0.18644
4.1877,0.18832
4.1987,0.19021
4.2034,0.19209
4.214,0.19397
4.2212,0.19586
4.2366,0.19774
4.2425,0.19962
4.25,0.20151
4.26,0.20339
4.2746,0.20527
4.2866,0.20716
4.2901,0.20904
4.2922,0.21092
4.3012,0.21281
4.3682,0.21469
4.3684,0.21657
4.4021,0.21846
4.4202,0.22034
4.4273,0.22222
4.4308,0.22411
4.4339,0.22599
4.4424,0.22787
4.4632,0.22976
4.4736,0.23164
4.4784,0.23352
4.4841,0.2354
4.4857,0.23729
4.4897,0.23917
4.492,0.24105
4.4945,0.24294
4.4947,0.24482
4.5302,0.2467
4.5384,0.24859
4.5456,0.25047
4.5458,0.25235
4.5541,0.25424
4.5575,0.25612
4.5752,0.258
4.5788,0.25989
4.5832,0.26177
4.5887,0.26365
4.6028,0.26554
4.6205,0.26742
4.6209,0.2693
4.6284,0.27119
4.6415,0.27307
4.6502,0.27495
4.6572,0.27684
4.6616,0.27872
4.6666,0.2806
4.6735,0.28249
4.6875,0.28437
4.7074,0.28625
4.7127,0.28814
4.7205,0.29002
4.7213,0.2919
4.7361,0.29379
4.7369,0.29567
4.745,0.29755
4.7529,0.29944
4.7577,0.30132
4.7587,0.3032
4.7689,0.30508
4.77,0.30697
4.7785,0.30885
4.7864,0.31073
4.7987,0.31262
4.8241,0.3145
4.8335,0.31638
4.8364,0.31827
4.8437,0.32015
4.8599,0.32203
4.8799,0.32392
4.8895,0.3258
4.892,0.32768
4.897,0.32957
4.9025,0.33145
4.9203,0.33333
4.9222,0.33522
4.9318,0.3371
4.978,0.33898
4.98,0.34087
4.9862,0.34275
4.9868,0.34463
4.9902,0.34652
4.9941,0.3484
5.0097,0.35028
5.0143,0.35217
5.019,0.35405
5.0211,0.35593
5.0293,0.35782
5.0365,0.3597
5.0375,0.36158
5.0601,0.36347
5.0601,0.36535
5.0642,0.36723
5.0648,0.36911
5.0664,0.371
5.0735,0.37288
5.0737,0.37476
5.0771,0.37665
5.0841,0.37853
5.0863,0.38041
5.0923,0.3823
5.1047,0.38418
5.1221,0.38606
5.1261,0.38795
5.1276,0.38983
5.1288,0.39171
5.1335,0.3936
5.1387,0.39548
5.1562,0.39736
5.1747,0.39925
5.1872,0.40113
5.1956,0.40301
5.2025,0.4049
5.2096,0.40678
5.2234,0.40866
5.2339,0.41055
5.2437,0.41243
5.2448,0.41431
5.2466,0.4162
5.2553,0.41808
5.2567,0.41996
5.3332,0.42185
5.3383,0.42373
5.3475,0.42561
5.3664,0.4275
5.3767,0.42938
5.4118,0.43126
5.4214,0.43315
5.4279,0.43503
5.4434,0.43691
5.4472,0.43879
5.4493,0.44068
5.4596,0.44256
5.4597,0.44444
5.4652,0.44633
5.4696,0.44821
5.471,0.45009
5.4924,0.45198
5.5135,0.45386
5.522,0.45574
5.5472,0.45763
5.5513,0.45951
5.5581,0.46139
5.5684,0.46328
5.5827,0.46516
5.5884,0.46704
5.5912,0.46893
5.6148,0.47081
5.646,0.47269
5.6469,0.47458
5.6503,0.47646
5.6521,0.47834
5.6591,0.48023
5.6853,0.48211
5.7042,0.48399
5.7088,0.48588
5.7106,0.48776
5.7191,0.48964
5.7204,0.49153
5.7792,0.49341
5.7902,0.49529
5.8099,0.49718
5.8141,0.49906
5.8305,0.50094
5.8357,0.50282
5.8367,0.50471
5.8398,0.50659
5.8599,0.50847
5.8652,0.51036
5.8757,0.51224
5.8762,0.51412
5.9383,0.51601
5.9388,0.51789
5.9567,0.51977
5.9623,0.52166
5.9807,0.52354
5.9881,0.52542
6.0036,0.52731
6.0037,0.52919
6.008,0.53107
6.0253,0.53296
6.027,0.53484
6.0459,0.53672
6.0473,0.53861
6.061,0.54049
6.0988,0.54237
6.0994,0.54426
6.1199,0.54614
6.128,0.54802
6.1395,0.54991
6.1572,0.55179
6.1851,0.55367
6.194,0.55556
6.2102,0.55744
6.2147,0.55932
6.215,0.56121
6.2269,0.56309
6.2339,0.56497
6.2347,0.56685
6.2536,0.56874
6.2849,0.57062
6.2881,0.5725
6.3031,0.57439
6.3035,0.57627
6.3063,0.57815
6.3188,0.58004
6.3423,0.58192
6.389,0.5838
6.3893,0.58569
6.3916,0.58757
6.4087,0.58945
6.4158,0.59134
6.4399,0.59322
6.4492,0.5951
6.4552,0.59699
6.4627,0.59887
6.4749,0.60075
6.5014,0.60264
6.5341,0.60452
6.5453,0.6064
6.5838,0.60829
6.584,0.61017
6.5855,0.61205
6.5875,0.61394
6.6005,0.61582
6.6039,0.6177
6.6913,0.61959
6.7327,0.62147
6.7436,0.62335
6.7761,0.62524
6.7798,0.62712
6.8097,0.629
6.8443,0.63089
6.8447,0.63277
6.8588,0.63465
6.8604,0.63653
6.8637,0.63842
6.8779,0.6403
6.8895,0.64218
6.8901,0.64407
6.8997,0.64595
6.902,0.64783
6.9433,0.64972
6.9441,0.6516
6.9598,0.65348
6.9737,0.65537
6.9937,0.65725
7.0082,0.65913
7.0316,0.66102
7.0535,0.6629
7.0538,0.66478
7.0957,0.66667
7.0996,0.66855
7.1387,0.67043
7.1658,0.67232
7.1806,0.6742
7.1815,0.67608
7.2065,0.67797
7.2123,0.67985
7.2157,0.68173
7.2242,0.68362
7.2272,0.6855
7.2279,0.68738
7.2308,0.68927
7.2447,0.69115
7.2548,0.69303
7.2579,0.69492
7.2722,0.6968
7.2879,0.69868
7.2883,0.70056
7.3069,0.70245
7.307,0.70433
7.3085,0.70621
7.377,0.7081
7.393,0.70998
7.4037,0.71186
7.407,0.71375
7.4499,0.71563
7.4719,0.71751
7.5323,0.7194
7.5336,0.72128
7.5418,0.72316
7.5468,0.72505
7.606,0.72693
7.6431,0.72881
7.6652,0.7307
7.7096,0.73258
7.7209,0.73446
7.7219,0.73635
7.7421,0.73823
7.7517,0.74011
7.8212,0.742
7.8338,0.74388
7.8381,0.74576
7.8465,0.74765
7.8597,0.74953
7.92,0.75141
7.9218,0.7533
8.044,0.75518
8.0656,0.75706
8.1038,0.75895
8.1161,0.76083
8.2327,0.76271
8.2993,0.7646
8.3588,0.76648
8.3659,0.76836
8.4075,0.77024
8.4096,0.77213
8.4372,0.77401
8.4544,0.77589
8.4584,0.77778
8.472,0.77966
8.4982,0.78154
8.5242,0.78343
8.5391,0.78531
8.5409,0.78719
8.5753,0.78908
8.5755,0.79096
8.5773,0.79284
8.5937,0.79473
8.614,0.79661
8.6413,0.79849
8.6602,0.80038
8.7053,0.80226
8.7564,0.80414
8.8674,0.80603
8.871,0.80791
8.9234,0.80979
8.9718,0.81168
8.9985,0.81356
9.0275,0.81544
9.0411,0.81733
9.1163,0.81921
9.1221,0.82109
9.1427,0.82298
9.1737,0.82486
9.1741,0.82674
9.2027,0.82863
9.2151,0.83051
9.2338,0.83239
9.3028,0.83427
9.3166,0.83616
9.3631,0.83804
9.4067,0.83992
9.4376,0.84181
9.4945,0.84369
9.4968,0.84557
9.5105,0.84746
9.5425,0.84934
9.5701,0.85122
9.6226,0.85311
9.6279,0.85499
9.6511,0.85687
9.7203,0.85876
9.7413,0.86064
9.7728,0.86252
9.8347,0.86441
9.8636,0.86629
9.8841,0.86817
9.9455,0.87006
9.9494,0.87194
9.976,0.87382
9.9909,0.87571
10.025,0.87759
10.025,0.87947
10.084,0.88136
10.088,0.88324
10.103,0.88512
10.126,0.88701
10.13,0.88889
10.139,0.89077
10.147,0.89266
10.297,0.89454
10.304,0.89642
10.366,0.89831
10.376,0.90019
10.39,0.90207
10.395,0.90395
10.398,0.90584
10.414,0.90772
10.484,0.9096
10.501,0.91149
10.508,0.91337
10.536,0.91525
10.547,0.91714
10.59,0.91902
10.694,0.9209
10.718,0.92279
10.734,0.92467
10.786,0.92655
10.957,0.92844
10.969,0.93032
10.971,0.9322
11.036,0.93409
11.067,0.93597
11.111,0.93785
11.193,0.93974
11.245,0.94162
11.252,0.9435
11.278,0.94539
11.297,0.94727
11.461,0.94915
11.468,0.95104
11.487,0.95292
11.523,0.9548
11.536,0.95669
11.754,0.95857
11.872,0.96045
11.909,0.96234
12.23,0.96422
12.424,0.9661
12.426,0.96798
12.471,0.96987
12.545,0.97175
12.552,0.97363
12.579,0.97552
12.594,0.9774
12.625,0.97928
12.733,0.98117
12.812,0.98305
12.937,0.98493
12.949,0.98682
13.32,0.9887
13.435,0.99058
14.029,0.99247
14.477,0.99435
14.556,0.99623
14.601,0.99812
14.681,1


==> figs/5_bench_power_adjust/bench_power_far_adjust.csv <==
15.75,0
15.75,0.0016892
15.834,0.0033784
15.987,0.0050676
15.998,0.0067568
16.021,0.0084459
16.06,0.010135
16.063,0.011824
16.077,0.013514
16.126,0.015203
16.132,0.016892
16.133,0.018581
16.145,0.02027
16.159,0.021959
16.165,0.023649
16.176,0.025338
16.192,0.027027
16.204,0.028716
16.211,0.030405
16.227,0.032095
16.239,0.033784
16.242,0.035473
16.244,0.037162
16.251,0.038851
16.256,0.040541
16.274,0.04223
16.292,0.043919
16.296,0.045608
16.296,0.047297
16.299,0.048986
16.304,0.050676
16.311,0.052365
16.311,0.054054
16.314,0.055743
16.317,0.057432
16.335,0.059122
16.336,0.060811
16.339,0.0625
16.34,0.064189
16.343,0.065878
16.347,0.067568
16.377,0.069257
16.384,0.070946
16.386,0.072635
16.391,0.074324
16.399,0.076014
16.401,0.077703
16.408,0.079392
16.412,0.081081
16.418,0.08277
16.429,0.084459
16.431,0.086149
16.433,0.087838
16.445,0.089527
16.447,0.091216
16.454,0.092905
16.458,0.094595
16.464,0.096284
16.469,0.097973
16.472,0.099662
16.475,0.10135
16.483,0.10304
16.489,0.10473
16.492,0.10642
16.495,0.10811
16.499,0.1098
16.508,0.11149
16.527,0.11318
16.533,0.11486
16.534,0.11655
16.535,0.11824
16.542,0.11993
16.549,0.12162
16.552,0.12331
16.569,0.125
16.577,0.12669
16.585,0.12838
16.587,0.13007
16.589,0.13176
16.595,0.13345
16.597,0.13514
16.599,0.13682
16.61,0.13851
16.612,0.1402
16.618,0.14189
16.623,0.14358
16.623,0.14527
16.623,0.14696
16.635,0.14865
16.635,0.15034
16.637,0.15203
16.648,0.15372
16.648,0.15541
16.648,0.15709
16.65,0.15878
16.654,0.16047
16.657,0.16216
16.658,0.16385
16.661,0.16554
16.661,0.16723
16.665,0.16892
16.683,0.17061
16.689,0.1723
16.692,0.17399
16.697,0.17568
16.699,0.17736
16.701,0.17905
16.703,0.18074
16.713,0.18243
16.723,0.18412
16.723,0.18581
16.729,0.1875
16.746,0.18919
16.751,0.19088
16.765,0.19257
16.769,0.19426
16.772,0.19595
16.797,0.19764
16.813,0.19932
16.819,0.20101
16.826,0.2027
16.829,0.20439
16.83,0.20608
16.832,0.20777
16.841,0.20946
16.843,0.21115
16.843,0.21284
16.844,0.21453
16.85,0.21622
16.876,0.21791
16.888,0.21959
16.89,0.22128
16.904,0.22297
16.923,0.22466
16.929,0.22635
16.937,0.22804
16.953,0.22973
16.969,0.23142
16.975,0.23311
16.981,0.2348
16.984,0.23649
16.993,0.23818
16.998,0.23986
17.005,0.24155
17.005,0.24324
17.007,0.24493
17.021,0.24662
17.024,0.24831
17.024,0.25
17.057,0.25169
17.061,0.25338
17.063,0.25507
17.064,0.25676
17.068,0.25845
17.071,0.26014
17.075,0.26182
17.1,0.26351
17.114,0.2652
17.122,0.26689
17.122,0.26858
17.123,0.27027
17.125,0.27196
17.127,0.27365
17.14,0.27534
17.14,0.27703
17.14,0.27872
17.146,0.28041
17.16,0.28209
17.163,0.28378
17.177,0.28547
17.196,0.28716
17.211,0.28885
17.221,0.29054
17.235,0.29223
17.24,0.29392
17.243,0.29561
17.243,0.2973
17.268,0.29899
17.271,0.30068
17.29,0.30236
17.295,0.30405
17.297,0.30574
17.311,0.30743
17.313,0.30912
17.313,0.31081
17.316,0.3125
17.33,0.31419
17.349,0.31588
17.352,0.31757
17.357,0.31926
17.36,0.32095
17.362,0.32264
17.385,0.32432
17.385,0.32601
17.392,0.3277
17.392,0.32939
17.4,0.33108
17.405,0.33277
17.412,0.33446
17.415,0.33615
17.427,0.33784
17.427,0.33953
17.438,0.34122
17.442,0.34291
17.455,0.34459
17.457,0.34628
17.462,0.34797
17.463,0.34966
17.473,0.35135
17.473,0.35304
17.477,0.35473
17.481,0.35642
17.487,0.35811
17.488,0.3598
17.489,0.36149
17.491,0.36318
17.495,0.36486
17.499,0.36655
17.509,0.36824
17.515,0.36993
17.517,0.37162
17.521,0.37331
17.524,0.375
17.529,0.37669
17.53,0.37838
17.535,0.38007
17.556,0.38176
17.56,0.38345
17.565,0.38514
17.571,0.38682
17.574,0.38851
17.583,0.3902
17.584,0.39189
17.585,0.39358
17.614,0.39527
17.615,0.39696
17.619,0.39865
17.621,0.40034
17.644,0.40203
17.645,0.40372
17.647,0.40541
17.658,0.40709
17.666,0.40878
17.671,0.41047
17.672,0.41216
17.683,0.41385
17.694,0.41554
17.696,0.41723
17.696,0.41892
17.701,0.42061
17.704,0.4223
17.714,0.42399
17.716,0.42568
17.727,0.42736
17.727,0.42905
17.729,0.43074
17.743,0.43243
17.746,0.43412
17.747,0.43581
17.755,0.4375
17.756,0.43919
17.756,0.44088
17.764,0.44257
17.768,0.44426
17.77,0.44595
17.775,0.44764
17.775,0.44932
17.789,0.45101
17.792,0.4527
17.801,0.45439
17.836,0.45608
17.837,0.45777
17.839,0.45946
17.84,0.46115
17.841,0.46284
17.842,0.46453
17.843,0.46622
17.86,0.46791
17.861,0.46959
17.869,0.47128
17.914,0.47297
17.925,0.47466
17.954,0.47635
17.964,0.47804
17.993,0.47973
17.997,0.48142
18.056,0.48311
18.106,0.4848
18.112,0.48649
18.132,0.48818
18.144,0.48986
18.202,0.49155
18.368,0.49324
18.389,0.49493
18.43,0.49662
18.437,0.49831
18.441,0.5
18.447,0.50169
18.483,0.50338
18.563,0.50507
18.603,0.50676
19.633,0.50845
19.861,0.51014
19.905,0.51182
19.959,0.51351
19.976,0.5152
20.002,0.51689
20.015,0.51858
20.107,0.52027
20.14,0.52196
20.144,0.52365
20.147,0.52534
20.16,0.52703
20.169,0.52872
20.205,0.53041
20.269,0.53209
20.288,0.53378
20.308,0.53547
20.309,0.53716
20.318,0.53885
20.349,0.54054
20.353,0.54223
20.356,0.54392
20.372,0.54561
20.38,0.5473
20.396,0.54899
20.418,0.55068
20.434,0.55236
20.44,0.55405
20.441,0.55574
20.447,0.55743
20.451,0.55912
20.458,0.56081
20.459,0.5625
20.486,0.56419
20.518,0.56588
20.531,0.56757
20.553,0.56926
20.563,0.57095
20.566,0.57264
20.57,0.57432
20.572,0.57601
20.574,0.5777
20.59,0.57939
20.613,0.58108
20.617,0.58277
20.62,0.58446
20.625,0.58615
20.63,0.58784
20.632,0.58953
20.644,0.59122
20.667,0.59291
20.699,0.59459
20.704,0.59628
20.706,0.59797
20.721,0.59966
20.725,0.60135
20.73,0.60304
20.742,0.60473
20.756,0.60642
20.769,0.60811
20.776,0.6098
20.794,0.61149
20.811,0.61318
20.86,0.61486
20.862,0.61655
20.871,0.61824
20.876,0.61993
20.885,0.62162
20.898,0.62331
20.924,0.625
20.932,0.62669
20.954,0.62838
20.965,0.63007
20.994,0.63176
21.018,0.63345
21.035,0.63514
21.037,0.63682
21.037,0.63851
21.043,0.6402
21.077,0.64189
21.095,0.64358
21.148,0.64527
21.28,0.64696
21.296,0.64865
21.411,0.65034
21.455,0.65203
21.48,0.65372
21.521,0.65541
21.524,0.65709
21.526,0.65878
21.716,0.66047
21.755,0.66216
21.765,0.66385
21.885,0.66554
21.974,0.66723
22.11,0.66892
22.189,0.67061
22.231,0.6723
22.299,0.67399
22.349,0.67568
22.371,0.67736
22.399,0.67905
22.411,0.68074
22.447,0.68243
22.543,0.68412
22.552,0.68581
22.558,0.6875
22.565,0.68919
22.578,0.69088
22.593,0.69257
22.597,0.69426
22.64,0.69595
22.66,0.69764
22.664,0.69932
22.681,0.70101
22.7,0.7027
22.705,0.70439
22.719,0.70608
22.727,0.70777
22.729,0.70946
22.729,0.71115
22.788,0.71284
22.813,0.71453
22.838,0.71622
22.843,0.71791
22.856,0.71959
22.871,0.72128
22.893,0.72297
22.921,0.72466
22.925,0.72635
22.926,0.72804
22.937,0.72973
22.943,0.73142
22.946,0.73311
22.983,0.7348
22.99,0.73649
23.007,0.73818
23.026,0.73986
23.072,0.74155
23.087,0.74324
23.125,0.74493
23.137,0.74662
23.16,0.74831
23.174,0.75
23.181,0.75169
23.19,0.75338
23.207,0.75507
23.226,0.75676
23.247,0.75845
23.252,0.76014
23.275,0.76182
23.278,0.76351
23.328,0.7652
23.337,0.76689
23.358,0.76858
23.374,0.77027
23.376,0.77196
23.395,0.77365
23.4,0.77534
23.401,0.77703
23.412,0.77872
23.456,0.78041
23.461,0.78209
23.471,0.78378
23.487,0.78547
23.52,0.78716
23.542,0.78885
23.557,0.79054
23.568,0.79223
23.571,0.79392
23.579,0.79561
23.585,0.7973
23.627,0.79899
23.65,0.80068
23.658,0.80236
23.666,0.80405
23.691,0.80574
23.709,0.80743
23.729,0.80912
23.729,0.81081
23.738,0.8125
23.757,0.81419
23.803,0.81588
23.82,0.81757
23.839,0.81926
23.864,0.82095
23.879,0.82264
23.923,0.82432
23.948,0.82601
23.951,0.8277
23.994,0.82939
23.995,0.83108
24.079,0.83277
24.102,0.83446
24.142,0.83615
24.165,0.83784
24.168,0.83953
24.172,0.84122
24.188,0.84291
24.222,0.84459
24.226,0.84628
24.234,0.84797
24.239,0.84966
24.258,0.85135
24.277,0.85304
24.293,0.85473
24.314,0.85642
24.326,0.85811
24.335,0.8598
24.335,0.86149
24.345,0.86318
24.353,0.86486
24.357,0.86655
24.379,0.86824
24.381,0.86993
24.388,0.87162
24.411,0.87331
24.42,0.875
24.422,0.87669
24.432,0.87838
24.438,0.88007
24.438,0.88176
24.455,0.88345
24.462,0.88514
24.479,0.88682
24.482,0.88851
24.482,0.8902
24.483,0.89189
24.499,0.89358
24.503,0.89527
24.508,0.89696
24.518,0.89865
24.543,0.90034
24.576,0.90203
24.582,0.90372
24.596,0.90541
24.605,0.90709
24.616,0.90878
24.628,0.91047
24.632,0.91216
24.643,0.91385
24.648,0.91554
24.663,0.91723
24.675,0.91892
24.682,0.92061
24.686,0.9223
24.689,0.92399
24.706,0.92568
24.735,0.92736
24.74,0.92905
24.748,0.93074
24.76,0.93243
24.784,0.93412
24.787,0.93581
24.793,0.9375
24.861,0.93919
24.865,0.94088
24.881,0.94257
24.886,0.94426
24.903,0.94595
24.91,0.94764
24.936,0.94932
24.96,0.95101
24.967,0.9527
24.981,0.95439
24.985,0.95608
25.005,0.95777
25.059,0.95946
25.073,0.96115
25.076,0.96284
25.096,0.96453
25.109,0.96622
25.141,0.96791
25.179,0.96959
25.204,0.97128
25.226,0.97297
25.231,0.97466
25.246,0.97635
25.286,0.97804
25.301,0.97973
25.311,0.98142
25.317,0.98311
25.328,0.9848
25.34,0.98649
25.379,0.98818
25.384,0.98986
25.602,0.99155
25.872,0.99324
25.909,0.99493
25.918,0.99662
26.194,0.99831
26.275,1


==> figs/5_bench_power_adjust/bench_power_far_not_adjust.csv <==
26.226,0
26.226,0.0020243
26.48,0.0040486
26.632,0.0060729
26.647,0.0080972
26.661,0.010121
26.746,0.012146
26.761,0.01417
26.764,0.016194
26.79,0.018219
26.801,0.020243
26.837,0.022267
26.891,0.024291
26.953,0.026316
26.953,0.02834
26.964,0.030364
26.965,0.032389
26.965,0.034413
26.976,0.036437
26.985,0.038462
26.986,0.040486
27.022,0.04251
27.022,0.044534
27.032,0.046559
27.042,0.048583
27.045,0.050607
27.074,0.052632
27.079,0.054656
27.083,0.05668
27.089,0.058704
27.102,0.060729
27.112,0.062753
27.133,0.064777
27.141,0.066802
27.16,0.068826
27.189,0.07085
27.194,0.072874
27.209,0.074899
27.217,0.076923
27.218,0.078947
27.232,0.080972
27.235,0.082996
27.236,0.08502
27.251,0.087045
27.254,0.089069
27.264,0.091093
27.273,0.093117
27.297,0.095142
27.303,0.097166
27.304,0.09919
27.308,0.10121
27.32,0.10324
27.343,0.10526
27.371,0.10729
27.372,0.10931
27.392,0.11134
27.411,0.11336
27.412,0.11538
27.416,0.11741
27.417,0.11943
27.422,0.12146
27.424,0.12348
27.425,0.12551
27.426,0.12753
27.436,0.12955
27.436,0.13158
27.45,0.1336
27.465,0.13563
27.465,0.13765
27.475,0.13968
27.475,0.1417
27.478,0.14372
27.493,0.14575
27.499,0.14777
27.503,0.1498
27.508,0.15182
27.523,0.15385
27.523,0.15587
27.545,0.15789
27.545,0.15992
27.553,0.16194
27.559,0.16397
27.561,0.16599
27.569,0.16802
27.569,0.17004
27.574,0.17206
27.574,0.17409
27.576,0.17611
27.579,0.17814
27.582,0.18016
27.582,0.18219
27.593,0.18421
27.603,0.18623
27.607,0.18826
27.609,0.19028
27.609,0.19231
27.613,0.19433
27.615,0.19636
27.618,0.19838
27.627,0.2004
27.631,0.20243
27.634,0.20445
27.635,0.20648
27.637,0.2085
27.651,0.21053
27.667,0.21255
27.683,0.21457
27.7,0.2166
27.713,0.21862
27.716,0.22065
27.717,0.22267
27.72,0.2247
27.728,0.22672
27.73,0.22874
27.731,0.23077
27.75,0.23279
27.762,0.23482
27.763,0.23684
27.77,0.23887
27.774,0.24089
27.774,0.24291
27.775,0.24494
27.778,0.24696
27.779,0.24899
27.779,0.25101
27.781,0.25304
27.785,0.25506
27.788,0.25709
27.789,0.25911
27.79,0.26113
27.797,0.26316
27.801,0.26518
27.802,0.26721
27.803,0.26923
27.808,0.27126
27.814,0.27328
27.818,0.2753
27.824,0.27733
27.829,0.27935
27.832,0.28138
27.833,0.2834
27.833,0.28543
27.834,0.28745
27.836,0.28947
27.838,0.2915
27.842,0.29352
27.845,0.29555
27.851,0.29757
27.854,0.2996
27.856,0.30162
27.858,0.30364
27.863,0.30567
27.863,0.30769
27.866,0.30972
27.87,0.31174
27.872,0.31377
27.874,0.31579
27.874,0.31781
27.881,0.31984
27.884,0.32186
27.892,0.32389
27.896,0.32591
27.901,0.32794
27.916,0.32996
27.922,0.33198
27.923,0.33401
27.924,0.33603
27.926,0.33806
27.928,0.34008
27.931,0.34211
27.933,0.34413
27.935,0.34615
27.938,0.34818
27.939,0.3502
27.949,0.35223
27.955,0.35425
27.958,0.35628
27.972,0.3583
27.974,0.36032
27.986,0.36235
27.989,0.36437
27.991,0.3664
27.993,0.36842
27.994,0.37045
27.996,0.37247
27.997,0.37449
28.001,0.37652
28.008,0.37854
28.016,0.38057
28.022,0.38259
28.023,0.38462
28.024,0.38664
28.035,0.38866
28.039,0.39069
28.043,0.39271
28.055,0.39474
28.057,0.39676
28.058,0.39879
28.061,0.40081
28.061,0.40283
28.066,0.40486
28.069,0.40688
28.07,0.40891
28.079,0.41093
28.084,0.41296
28.089,0.41498
28.098,0.417
28.101,0.41903
28.104,0.42105
28.109,0.42308
28.12,0.4251
28.127,0.42713
28.131,0.42915
28.133,0.43117
28.146,0.4332
28.148,0.43522
28.15,0.43725
28.151,0.43927
28.153,0.4413
28.155,0.44332
28.16,0.44534
28.16,0.44737
28.162,0.44939
28.163,0.45142
28.164,0.45344
28.171,0.45547
28.172,0.45749
28.175,0.45951
28.177,0.46154
28.184,0.46356
28.184,0.46559
28.186,0.46761
28.189,0.46964
28.189,0.47166
28.193,0.47368
28.194,0.47571
28.197,0.47773
28.197,0.47976
28.199,0.48178
28.201,0.48381
28.206,0.48583
28.212,0.48785
28.213,0.48988
28.218,0.4919
28.226,0.49393
28.23,0.49595
28.235,0.49798
28.239,0.5
28.24,0.50202
28.241,0.50405
28.242,0.50607
28.248,0.5081
28.256,0.51012
28.266,0.51215
28.266,0.51417
28.268,0.51619
28.27,0.51822
28.27,0.52024
28.273,0.52227
28.276,0.52429
28.279,0.52632
28.284,0.52834
28.295,0.53036
28.299,0.53239
28.305,0.53441
28.306,0.53644
28.306,0.53846
28.308,0.54049
28.31,0.54251
28.312,0.54453
28.312,0.54656
28.315,0.54858
28.318,0.55061
28.323,0.55263
28.341,0.55466
28.349,0.55668
28.364,0.5587
28.375,0.56073
28.379,0.56275
28.396,0.56478
28.4,0.5668
28.404,0.56883
28.404,0.57085
28.408,0.57287
28.413,0.5749
28.413,0.57692
28.419,0.57895
28.425,0.58097
28.428,0.583
28.431,0.58502
28.432,0.58704
28.435,0.58907
28.437,0.59109
28.438,0.59312
28.438,0.59514
28.446,0.59717
28.448,0.59919
28.45,0.60121
28.463,0.60324
28.464,0.60526
28.471,0.60729
28.471,0.60931
28.473,0.61134
28.474,0.61336
28.48,0.61538
28.488,0.61741
28.497,0.61943
28.5,0.62146
28.5,0.62348
28.51,0.62551
28.526,0.62753
28.529,0.62955
28.531,0.63158
28.535,0.6336
28.537,0.63563
28.542,0.63765
28.545,0.63968
28.553,0.6417
28.559,0.64372
28.562,0.64575
28.57,0.64777
28.573,0.6498
28.576,0.65182
28.581,0.65385
28.587,0.65587
28.589,0.65789
28.589,0.65992
28.591,0.66194
28.594,0.66397
28.595,0.66599
28.596,0.66802
28.597,0.67004
28.601,0.67206
28.608,0.67409
28.61,0.67611
28.61,0.67814
28.611,0.68016
28.615,0.68219
28.616,0.68421
28.616,0.68623
28.617,0.68826
28.624,0.69028
28.631,0.69231
28.634,0.69433
28.634,0.69636
28.643,0.69838
28.644,0.7004
28.646,0.70243
28.648,0.70445
28.65,0.70648
28.652,0.7085
28.653,0.71053
28.665,0.71255
28.667,0.71457
28.671,0.7166
28.678,0.71862
28.679,0.72065
28.68,0.72267
28.684,0.7247
28.69,0.72672
28.691,0.72874
28.696,0.73077
28.697,0.73279
28.701,0.73482
28.708,0.73684
28.709,0.73887
28.714,0.74089
28.72,0.74291
28.722,0.74494
28.728,0.74696
28.728,0.74899
28.739,0.75101
28.741,0.75304
28.747,0.75506
28.758,0.75709
28.764,0.75911
28.764,0.76113
28.768,0.76316
28.772,0.76518
28.775,0.76721
28.776,0.76923
28.778,0.77126
28.78,0.77328
28.788,0.7753
28.79,0.77733
28.79,0.77935
28.792,0.78138
28.796,0.7834
28.798,0.78543
28.8,0.78745
28.801,0.78947
28.803,0.7915
28.816,0.79352
28.828,0.79555
28.828,0.79757
28.829,0.7996
28.83,0.80162
28.84,0.80364
28.854,0.80567
28.858,0.80769
28.866,0.80972
28.89,0.81174
28.894,0.81377
28.911,0.81579
28.952,0.81781
28.954,0.81984
28.966,0.82186
28.967,0.82389
28.968,0.82591
28.971,0.82794
28.974,0.82996
28.978,0.83198
28.99,0.83401
28.991,0.83603
28.992,0.83806
29.011,0.84008
29.012,0.84211
29.02,0.84413
29.021,0.84615
29.023,0.84818
29.024,0.8502
29.053,0.85223
29.053,0.85425
29.065,0.85628
29.095,0.8583
29.096,0.86032
29.102,0.86235
29.103,0.86437
29.107,0.8664
29.118,0.86842
29.161,0.87045
29.171,0.87247
29.174,0.87449
29.185,0.87652
29.191,0.87854
29.204,0.88057
29.205,0.88259
29.215,0.88462
29.236,0.88664
29.243,0.88866
29.251,0.89069
29.267,0.89271
29.275,0.89474
29.278,0.89676
29.309,0.89879
29.311,0.90081
29.322,0.90283
29.332,0.90486
29.335,0.90688
29.344,0.90891
29.372,0.91093
29.372,0.91296
29.373,0.91498
29.385,0.917
29.396,0.91903
29.4,0.92105
29.417,0.92308
29.436,0.9251
29.469,0.92713
29.474,0.92915
29.477,0.93117
29.481,0.9332
29.486,0.93522
29.491,0.93725
29.511,0.93927
29.553,0.9413
29.567,0.94332
29.578,0.94534
29.603,0.94737
29.653,0.94939
29.744,0.95142
29.765,0.95344
29.777,0.95547
29.803,0.95749
29.813,0.95951
29.937,0.96154
29.958,0.96356
30.088,0.96559
30.092,0.96761
30.095,0.96964
30.121,0.97166
30.122,0.97368
30.152,0.97571
30.158,0.97773
30.218,0.97976
30.222,0.98178
30.247,0.98381
30.255,0.98583
30.276,0.98785
30.385,0.98988
30.449,0.9919
30.502,0.99393
30.524,0.99595
30.639,0.99798
30.909,1


==> figs/6_bench_doppler/bench_doppler_high_FOTO.csv <==
0,0
0,0.079698
97.656,0.25112
195.31,0.41191
292.97,0.57159
390.62,0.7019
488.28,0.80537
585.94,0.86885
683.59,0.91751
781.25,0.93876
878.91,0.96169
976.56,0.98098
1074.2,0.99077
1171.9,0.99944
2148.4,0.99972
2441.4,1


==> figs/6_bench_doppler/bench_doppler_low_FOTO.csv <==
0,0
0,0.10396
97.656,0.28457
195.31,0.42861
292.97,0.54484
390.62,0.65256
488.28,0.73873
585.94,0.8264
683.59,0.88201
781.25,0.93337
878.91,0.96167
976.56,0.98096
1074.2,0.99123
1171.9,0.99674
1269.5,1


==> figs/6_bench_doppler/bench_doppler_med_FOTO.csv <==
0,0
0,0.099424
97.656,0.27486
195.31,0.42219
292.97,0.53242
390.62,0.65526
488.28,0.7428
585.94,0.82457
683.59,0.89986
781.25,0.94993
878.91,0.97478
976.56,0.98523
1074.2,0.99712
1171.9,1


==> figs/6_bench_doppler/bench_static_FOTO.csv <==
0,0
0,0.075297
97.656,0.22564
195.31,0.37353
292.97,0.50592
390.62,0.62026
488.28,0.71601
585.94,0.79367
683.59,0.8551
781.25,0.9007
878.91,0.93395
976.56,0.9574
1074.2,0.97273
1171.9,0.9827
1269.5,0.98815
1367.2,0.99242
1464.8,0.99515
1562.5,0.99734
1660.2,0.99848
1757.8,0.99939
1855.5,0.99984
1953.1,0.99988
2148.4,0.99994
2246.1,1


==> figs/7_bench_active_FO_TO/bench_active_FO.csv <==
-3694.3,0
-3694.3,0.027108
-3633.3,0.1004
-2778.8,0.13554
-2717.8,0.2008
-947.76,0.21687
-886.73,0.29719
-581.55,0.35542
-520.51,0.39759
517.08,0.45683
578.12,0.59639
639.15,0.59839
822.26,0.67671
883.29,0.6988
1493.6,0.75904
1554.7,0.7992
1798.8,0.85241
1859.9,0.8996
2470.2,0.94578
2531.2,1


==> figs/7_bench_active_FO_TO/bench_active_FO_old.csv <==
-8911.1,0
-8911.1,0.025
-8850.1,0.1
-8239.7,0.145
-8178.7,0.2
-6408.7,0.239
-6347.7,0.3
-6164.6,0.301
-6103.5,0.358
-6042.5,0.4
-5004.9,0.404
-4943.8,0.494
-4882.8,0.5
-4638.7,0.549
-4577.6,0.6
-4455.6,0.605
-4394.5,0.684
-4333.5,0.7
-3906.2,0.71
-3845.2,0.797
-3784.2,0.8
-3479,0.816
-3418,0.9
-2807.6,0.923
-2746.6,1


==> figs/9_passive_dataRate_latency/data/latency_bar_long_packet.csv <==
1,0.012918,0.0020523,0.060027,0.060027
16,0.20669,0.045784,0.060027,0.060027
32,0.41338,0.092957,0.060027,0.060027
64,0.82676,0.18755,0.060027,0.060027
96,1.2401,0.30746,0.060027,0.060027
128,1.6535,0.38163,0.060027,0.060027
160,2.0669,0.46752,0.060027,0.060027
192,2.4803,0.58172,0.060027,0.060027
224,2.8937,0.69996,0.060027,0.060027
256,3.307,0.7557,0.060027,0.060027


==> figs/9_passive_dataRate_latency/data/latency_bar_short_packet.csv <==
1,0.012918,0.0020523,0.049352,0.009352
16,0.20669,0.045784,0.049352,0.009352
32,0.41338,0.092957,0.049352,0.009352
64,0.82676,0.18755,0.049352,0.009352
96,1.2401,0.30746,0.049352,0.009352
128,1.6535,0.38163,0.049352,0.009352
160,2.0669,0.46752,0.049352,0.009352
192,2.4803,0.58172,0.049352,0.029352
224,2.8937,0.69996,0.049352,0.039352
256,3.307,0.7557,0.049352,0.049352


==> figs/9_passive_dataRate_latency/data/link_rate_bar_d5_long_packet.csv <==
1,3096.4,19490,663.97,0,666.37
16,3096.4,13979,10619,0.27099,10662
32,3096.4,13770,21239,0.21831,21324
64,3096.4,13650,42479,0.28573,42647
96,3096.4,12489,63821,413.56,63971
128,3096.4,13416,85113,546.74,85295
160,3096.4,13689,1.0636e+05,714.14,1.0662e+05
192,3096.4,13202,1.2425e+05,2149.2,1.2794e+05
224,3096.4,12801,1.4068e+05,7034,1.4927e+05
256,3096.4,13550,1.5748e+05,14789,1.7059e+05


==> figs/9_passive_dataRate_latency/data/link_rate_bar_d5_short_packet.csv <==
1,3096.4,19490,807.59,0,810.5
16,3096.4,13979,12915,0.32961,12968
32,3096.4,13770,25833,0.26553,25936
64,3096.4,13650,51668,0.34753,51872
96,3096.4,12489,77626,413.56,77808
128,3096.4,13416,1.0352e+05,546.74,1.0374e+05
160,3096.4,13689,1.2937e+05,714.14,1.2968e+05
192,3096.4,13202,1.5113e+05,2149.2,1.5562e+05
224,3096.4,12801,1.7111e+05,7034,1.8155e+05
256,3096.4,13550,1.9154e+05,14789,2.0749e+05


==> figs/9_passive_dataRate_latency/data/old/link_rate_bar_d5_long_packet.csv <==
1,2289.7,13766,663.97,0,666.37
16,2289.7,9970.2,10619,0.27099,10662
32,2289.7,9835.7,21239,0.21831,21324
64,2289.7,9751.7,42479,0.28573,42647
96,2289.7,8947.6,63821,2.9396,63971
128,2289.7,9587.8,85113,2.9146,85295
160,2289.7,9784.2,1.0636e+05,3.0456,1.0662e+05
192,2289.7,9441.7,1.2425e+05,7.6382,1.2794e+05
224,2289.7,9164,1.4506e+05,38.572,1.4927e+05
256,2289.7,9678.4,1.5753e+05,38.361,1.7059e+05


==> figs/9_passive_dataRate_latency/data/old/link_rate_bar_d5_short_packet.csv <==
1,2289.7,13766,807.59,0,810.5
16,2289.7,9970.2,12915,0.32961,12968
32,2289.7,9835.7,25833,0.26553,25936
64,2289.7,9751.7,51668,0.34753,51872
96,2289.7,8947.6,77626,3.5754,77808
128,2289.7,9587.8,1.0352e+05,3.5451,1.0374e+05
160,2289.7,9784.2,1.2937e+05,3.7044,1.2968e+05
192,2289.7,9441.7,1.5113e+05,9.2904,1.5562e+05
224,2289.7,9164,1.7644e+05,46.916,1.8155e+05
256,2289.7,9678.4,1.9161e+05,46.659,2.0749e+05


==> figs/9_passive_dataRate_latency/data/old/phy_rate_bar.csv <==
1,8789.1,46875,973.06,0,976.56
16,8789.1,34768,15562,0.39714,15625
32,8789.1,34426,31126,0.31994,31250
64,8789.1,34146,62253,0.41874,62500
96,8789.1,31553,93530,4.308,93750
128,8789.1,33600,1.2473e+05,4.2714,1.25e+05
160,8789.1,34299,1.5588e+05,4.4634,1.5625e+05
192,8789.1,33146,1.8209e+05,11.194,1.875e+05
224,8789.1,32256,2.1259e+05,56.528,2.1875e+05
256,8789.1,33871,2.3087e+05,56.219,2.5e+05


==> figs/9_passive_dataRate_latency/data/phy_rate_bar.csv <==
1,8789.1,46875,973.06,0,976.56
16,8789.1,34768,15562,0.39714,15625
32,8789.1,34426,31126,0.31994,31250
64,8789.1,34146,62253,0.41874,62500
96,8789.1,31553,93530,413.56,93750
128,8789.1,33600,1.2473e+05,546.74,1.25e+05
160,8789.1,34299,1.5588e+05,714.14,1.5625e+05
192,8789.1,33146,1.8209e+05,2149.2,1.875e+05
224,8789.1,32256,2.0617e+05,7034,2.1875e+05
256,8789.1,33871,2.3078e+05,14789,2.5e+05


==> figs/9_passive_dataRate_latency/data_old/latency_bar.csv <==
1,0.0256,0.003456,0.06144,0.06144
16,0.4096,0.08064,0.06144,0.06144
32,0.8192,0.16397,0.06144,0.06144
64,1.6384,0.33114,0.06144,0.06144
96,2.4576,0.54874,0.06144,0.06144
128,3.2768,0.67507,0.06144,0.06144
160,4.096,0.82701,0.06144,0.06144
192,4.9152,1.0326,0.06144,0.06144
224,5.7344,1.246,0.06144,0.06144
256,6.5536,1.3354,0.06144,0.06144


==> figs/9_passive_dataRate_latency/data_old/link_rate_bar_d5.csv <==
1,1562.5,11574,648.7,0,651.04
16,1562.5,7936.5,10374,0.26476,10417
32,1562.5,7806.4,20750,0.21329,20833
64,1562.5,7731,41502,0.27916,41667
96,1562.5,6997.9,62353,2.872,62500
128,1562.5,7584.4,83156,2.8476,83333
160,1562.5,7738.7,1.0392e+05,2.9756,1.0417e+05
192,1562.5,7437.7,1.2139e+05,7.4626,1.25e+05
224,1562.5,7191.3,1.4173e+05,37.685,1.4583e+05
256,1562.5,7668,1.5391e+05,37.479,1.6667e+05


==> figs/9_passive_dataRate_latency/data_old/phy_rate_bar.csv <==
1,8789.1,46875,973.06,0,976.56
16,8789.1,34768,15562,0.39714,15625
32,8789.1,34426,31126,0.31994,31250
64,8789.1,34146,62253,0.41874,62500
96,8789.1,31553,93530,4.308,93750
128,8789.1,33600,1.2473e+05,4.2714,1.25e+05
160,8789.1,34299,1.5588e+05,4.4634,1.5625e+05
192,8789.1,33146,1.8209e+05,11.194,1.875e+05
224,8789.1,32256,2.1259e+05,56.528,2.1875e+05
256,8789.1,33871,2.3087e+05,56.219,2.5e+05

